BIRA: A Spherical Bistatic Radar Reflectivity Measurement System

The upcoming 6G mobile communication standard will offer a revolutionary new feature: Integrated sensing and communication (ISAC) reuses mobile communication signals to realize multi-static radar for various applications including localization. Consequently, applied ISAC propagation research necessitates to evolve from classical monostatic radar cross section (RCS) measurement of static targets on to bistatic radar reflectivity characterization of dynamic objects. Here, we introduce our Bistatic Radar (BIRA) measurement facility for independent spherical positioning of two probes with sub-millimeter accuracy on a diameter of up to 7 m and with almost continuous frequency coverage from 0.7 up to 260 GHz. Currently, BIRA is the only bistatic measurement facility capable of unrestricted ISAC research: In addition to vector network analysis, it employs advanced wideband transceiver technology with an instantaneous bandwidth of up to 4 GHz. These transceivers grant BIRA the unique capability to characterize dynamic targets in both Doppler and range, while also significantly accelerating measurements on static objects. Additionally, the installation is capable of spherical near-field antenna measurements over these wide frequency ranges.

==> Figures/measurements/1sphere/RCS_sphere_30cm_6ghz_HFSS.txt <==
angle	H	V
0	-11.1908353	-10.34555414
0.625	-11.19517004	-10.34720067
1.25	-11.2061825	-10.35119517
1.875	-11.22350568	-10.35743788
2.5	-11.24651271	-10.36576952
3.125	-11.27442192	-10.37596767
3.75	-11.30619923	-10.38786982
4.375	-11.34068806	-10.40118117
5	-11.37651051	-10.41563347
5.625	-11.41232682	-10.43094532
6.25	-11.44665029	-10.44676307
6.875	-11.47806466	-10.46281096
7.5	-11.50529298	-10.47877152
8.125	-11.52709373	-10.49431392
8.75	-11.54259294	-10.50915933
9.375	-11.55102638	-10.52305057
10	-11.55208258	-10.53572639
10.625	-11.54576547	-10.54701638
11.25	-11.53234357	-10.55678401
11.875	-11.51261759	-10.56496067
12.5	-11.48752844	-10.57142124
13.125	-11.4584397	-10.57627476
13.75	-11.42685967	-10.57954542
14.375	-11.39438805	-10.58136634
15	-11.36272457	-10.58188285
15.625	-11.33354877	-10.58131652
16.25	-11.30837096	-10.57986685
16.875	-11.28848353	-10.57780641
17.5	-11.27494644	-10.57538279
18.125	-11.26848138	-10.57278553
18.75	-11.26939814	-10.5702737
19.375	-11.27765533	-10.56801679
20	-11.29273166	-10.56619508
20.625	-11.31337374	-10.56533861
21.25	-11.33950014	-10.56724122
21.875	-11.3687184	-10.57001698
22.5	-11.39920796	-10.57352291
23.125	-11.42889063	-10.57765911
23.75	-11.45575911	-10.58228465
24.375	-11.47784884	-10.58721827
25	-11.49349004	-10.59217271
25.625	-11.50145194	-10.59701746
26.25	-11.50104069	-10.60150871
26.875	-11.49218639	-10.60543206
27.5	-11.47553268	-10.60867155
28.125	-11.45232936	-10.61104167
28.75	-11.42434104	-10.61250704
29.375	-11.39375337	-10.61303222
30	-11.36306302	-10.61266979
30.625	-11.33467919	-10.61153362
31.25	-11.31102527	-10.60973554
31.875	-11.29415796	-10.60753911
32.5	-11.28563737	-10.60513949
33.125	-11.28658711	-10.60279966
33.75	-11.29737548	-10.60076703
34.375	-11.31774291	-10.59925362
35	-11.34654853	-10.59847737
35.625	-11.38206448	-10.59851146
36.25	-11.42176833	-10.59946072
36.875	-11.46264021	-10.60128699
37.5	-11.50133098	-10.60396187
38.125	-11.5343354	-10.60727093
38.75	-11.55850464	-10.6110406
39.375	-11.57117782	-10.61495023
40	-11.57066496	-10.61873692
40.625	-11.55649268	-10.62205289
41.25	-11.52938694	-10.62467928
41.875	-11.49146063	-10.62630929
42.5	-11.44584481	-10.62682607
43.125	-11.3964927	-10.62609809
43.75	-11.34780169	-10.62412765
44.375	-11.30417125	-10.62101355
45	-11.2696427	-10.61695586
45.625	-11.24524829	-10.61115047
46.25	-11.23445294	-10.60604384
46.875	-11.23981957	-10.60096945
47.5	-11.26157997	-10.59626101
48.125	-11.29865282	-10.59224051
48.75	-11.3484992	-10.58910456
49.375	-11.40722893	-10.58706508
50	-11.46987426	-10.58617504
50.625	-11.53064043	-10.5864491
51.25	-11.58343299	-10.58767595
51.875	-11.62254012	-10.58970147
52.5	-11.64332617	-10.59216265
53.125	-11.64303105	-10.59477895
53.75	-11.62118192	-10.59713551
54.375	-11.57975678	-10.59897299
55	-11.52308209	-10.59997558
55.625	-11.45713566	-10.59998216
56.25	-11.38894521	-10.59895932
56.875	-11.32581223	-10.59703093
57.5	-11.2745194	-10.59436761
58.125	-11.24077064	-10.59130665
58.75	-11.22873985	-10.58827174
59.375	-11.24079028	-10.58572065
60	-11.27713462	-10.58407986
60.625	-11.33572788	-10.58382839
61.25	-11.41224317	-10.58519793
61.875	-11.50003722	-10.58841028
62.5	-11.59051455	-10.59344676
63.125	-11.67384505	-10.60018842
63.75	-11.73985008	-10.60829185
64.375	-11.77962871	-10.61725911
65	-11.78696039	-10.62654388
65.625	-11.7595918	-10.63553774
66.25	-11.69994093	-10.64357622
66.875	-11.61472121	-10.65022092
67.5	-11.51383428	-10.65502399
68.125	-11.41067508	-10.65818773
68.75	-11.31666015	-10.65987908
69.375	-11.2411295	-10.65989493
70	-11.1931413	-10.65857373
70.625	-11.1789683	-10.6565318
71.25	-11.20188186	-10.65437236
71.875	-11.2616445	-10.65266
72.5	-11.3544356	-10.65187251
73.125	-11.47245762	-10.65233622
73.75	-11.60415165	-10.65412175
74.375	-11.73461525	-10.65715187
75	-11.84686534	-10.66100941
75.625	-11.92441445	-10.66514916
76.25	-11.9540983	-10.66896029
76.875	-11.92932175	-10.67173139
77.5	-11.85190077	-10.67282133
78.125	-11.73193084	-10.67175605
78.75	-11.58560725	-10.66831456
79.375	-11.43465442	-10.66203471
80	-11.296554	-10.65453413
80.625	-11.18854813	-10.64545133
81.25	-11.12337146	-10.63568831
81.875	-11.10967572	-10.62625963
82.5	-11.1513931	-10.61824899
83.125	-11.24748069	-10.61260435
83.75	-11.39140644	-10.61000645
84.375	-11.57043545	-10.61082849
85	-11.76529578	-10.61503882
85.625	-11.95101741	-10.62223048
86.25	-12.09928605	-10.63159695
86.875	-12.18369902	-10.6419681
87.5	-12.18643223	-10.6521332
88.125	-12.10402834	-10.66067141
88.75	-11.94893653	-10.66652238
89.375	-11.74606868	-10.66879916
90	-11.52632789	-10.66714055
90.625	-11.31905302	-10.66219823
91.25	-11.15034564	-10.65432655
91.875	-11.04130943	-10.64450406
92.5	-11.0056622	-10.63406609
93.125	-11.05062159	-10.62447801
93.75	-11.17661312	-10.61704633
94.375	-11.37642565	-10.61279377
95	-11.63376491	-10.61225756
95.625	-11.9213244	-10.61546462
96.25	-12.20013845	-10.62180747
96.875	-12.42263511	-10.63019057
97.5	-12.54228493	-10.63916104
98.125	-12.52847774	-10.64702185
98.75	-12.37945105	-10.65223308
99.375	-12.12395902	-10.65353282
100	-11.80991535	-10.65016725
100.625	-11.4893606	-10.64213884
101.25	-11.20754319	-10.63011358
101.875	-10.99870401	-10.6153348
102.5	-10.88632493	-10.59960017
103.125	-10.88464222	-10.58481075
103.75	-10.99979021	-10.57280064
104.375	-11.22959913	-10.56499003
105	-11.56138647	-10.56223492
105.625	-11.9674435	-10.56459348
106.25	-12.39943663	-10.57139341
106.875	-12.78548998	-10.58115886
107.5	-13.04275775	-10.59055462
108.125	-13.09521954	-10.59951496
108.75	-12.91870841	-10.60558356
109.375	-12.5554731	-10.60700547
110	-12.08998931	-10.60276392
110.625	-11.61136082	-10.59252779
111.25	-11.19044034	-10.57699534
111.875	-10.87531816	-10.55745517
112.5	-10.69603367	-10.53585573
113.125	-10.67044316	-10.51419592
113.75	-10.8081232	-10.49443671
114.375	-11.11112284	-10.47803401
115	-11.57127256	-10.46579473
115.625	-12.1620274	-10.45770466
116.25	-12.82342304	-10.4531197
116.875	-13.44391327	-10.45072593
117.5	-13.86080228	-10.44878062
118.125	-13.91974292	-10.44558251
118.75	-13.58269722	-10.43956407
119.375	-12.96196349	-10.42970454
120	-12.23222133	-10.41555865
120.625	-11.53772782	-10.39736206
121.25	-10.96774522	-10.37597499
121.875	-10.57009381	-10.35248482
122.5	-10.3700297	-10.3282148
123.125	-10.38235679	-10.30431889
123.75	-10.61780689	-10.28152261
124.375	-11.08466366	-10.26025683
125	-11.78467557	-10.24043353
125.625	-12.70007603	-10.22183182
126.25	-13.7506667	-10.20336373
126.875	-14.73831972	-10.18485282
127.5	-15.29915277	-10.16575746
128.125	-15.11061969	-10.14558908
128.75	-14.25536435	-10.12422788
129.375	-13.11845631	-10.10158129
130	-12.01655383	-10.07757449
130.625	-11.10318284	-10.05196728
131.25	-10.43486631	-10.02416701
131.875	-10.02952161	-9.993336436
132.5	-9.89496525	-9.958347723
133.125	-10.04099789	-9.918242208
133.75	-10.48518647	-9.872453188
134.375	-11.25587802	-9.821160413
135	-12.39147253	-9.765691136
135.625	-13.923592	-9.708359414
136.25	-15.79022311	-9.652374167
136.875	-17.51559795	-9.601270152
137.5	-17.87619889	-9.558201624
138.125	-16.43800625	-9.525161779
138.75	-14.4100559	-9.502219812
139.375	-12.60219449	-9.486960478
140	-11.19526845	-9.47421277
140.625	-10.18271778	-9.456459153
141.25	-9.531224287	-9.424879623
141.875	-9.217197095	-9.3709499
142.5	-9.234070856	-9.2886647
143.125	-9.595389007	-9.176539533
143.75	-10.35413596	-9.037728752
144.375	-11.57086966	-8.882676492
145	-13.40734444	-8.724361113
145.625	-16.17258464	-8.577469172
146.25	-20.47815392	-8.455708155
146.875	-25.23484372	-8.369323529
147.5	-21.08552074	-8.32319464
148.125	-16.34653702	-8.315125384
148.75	-13.24598469	-8.334543151
149.375	-11.13624716	-8.361834631
150	-9.674800884	-8.369607821
150.625	-8.691571949	-8.327039451
151.25	-8.098114595	-8.20768972
151.875	-7.850412073	-7.99878434
152.5	-7.933707876	-7.707294293
153.125	-8.358345631	-7.358876393
153.75	-9.163299103	-6.990554234
154.375	-10.42988949	-6.641579105
155	-12.31606645	-6.346458037
155.625	-15.13861048	-6.131214607
156.25	-19.49364651	-6.011531132
156.875	-23.66623623	-5.991064917
157.5	-19.14009307	-6.058212474
158.125	-14.49874732	-6.178564268
158.75	-11.35442277	-6.296039295
159.375	-9.111812729	-6.326999283
160	-7.446368974	-6.18078714
160.625	-6.189711165	-5.799753979
161.25	-5.24808885	-5.194700545
161.875	-4.567740655	-4.440108968
162.5	-4.119739135	-3.634886902
163.125	-3.893645921	-2.866436464
163.75	-3.895711555	-2.197350359
164.375	-4.151044329	-1.66752233
165	-4.710511464	-1.300229269
165.625	-5.666710657	-1.105886633
166.25	-7.190374016	-1.080570027
166.875	-9.616298224	-1.196094963
167.5	-13.5551263	-1.37785939
168.125	-16.90534797	-1.473785786
168.75	-11.56734137	-1.253392964
169.375	-6.389451048	-0.515715762
170	-2.660237996	0.736160144
170.625	0.211090533	2.303957046
171.25	2.537745712	3.964885422
171.875	4.483414676	5.575402604
172.5	6.141845065	7.067349663
173.125	7.570974208	8.41644975
173.75	8.809018882	9.618790707
174.375	9.882249788	10.67903106
175	10.80942753	11.60445331
175.625	11.60430126	12.40278939
176.25	12.27709484	13.0810829
176.875	12.83560332	13.64536764
177.5	13.28564355	14.10059466
178.125	13.63154814	14.45070904
178.75	13.8765203	14.69869007
179.375	14.02266482	14.84659975
180	14.07123495	14.89561779
180.625	14.02264872	14.84631742
181.25	13.87648453	14.69836717
181.875	13.63149696	14.45037802
182.5	13.28555029	14.10026754
183.125	12.8354977	13.64508287
183.75	12.27697041	13.08087911
184.375	11.60414036	12.40265397
185	10.80926787	11.60438476
185.625	9.882094703	10.67902456
186.25	8.808855883	9.618845024
186.875	7.570794375	8.416493468
187.5	6.141600667	7.067305247
188.125	4.483141372	5.575093356
188.75	2.537281581	3.96415679
189.375	0.210291059	2.3025631
190	-2.661701901	0.73400344
190.625	-6.39233222	-0.518300663
191.25	-11.57368244	-1.255145483
191.875	-16.9145161	-1.475108199
192.5	-13.55217146	-1.378924644
193.125	-9.611966165	-1.197115084
193.75	-7.186403086	-1.081703829
194.375	-5.663496293	-1.107231094
195	-4.70837692	-1.30184114
195.625	-4.1503312	-1.669477728
196.25	-3.89680353	-2.199740623
196.875	-3.896906798	-2.869369626
197.5	-4.124638691	-3.637462607
198.125	-4.57275026	-4.442774063
198.75	-5.253388603	-5.197421336
199.375	-6.195263918	-5.802500115
200	-7.451862378	-6.183417399
200.625	-9.116622087	-6.329247363
201.25	-11.35744077	-6.297613937
201.875	-14.49805894	-6.179187239
202.5	-19.13617508	-6.057784643
203.125	-23.64480447	-5.991719319
203.75	-19.51477201	-6.013082629
204.375	-15.1679712	-6.133411874
205	-12.34679477	-6.3490128
205.625	-10.46111564	-6.644210984
206.25	-9.195010681	-6.992948518
206.875	-8.390768149	-7.360724798
207.5	-7.967180346	-7.708337676
208.125	-7.885482759	-7.998815012
208.75	-8.135540449	-8.206700247
209.375	-8.732387289	-8.325154375
210	-9.720739097	-8.366933336
210.625	-11.19018657	-8.358476964
211.25	-13.31321563	-8.330488774
211.875	-16.43862014	-8.310185781
212.5	-21.2109431	-8.318304346
213.125	-25.25300965	-8.364920666
213.75	-20.39771991	-8.452114359
214.375	-16.11904822	-8.574766467
215	-13.37228806	-8.722465835
215.625	-11.54776112	-8.881310513
216.25	-10.33986759	-9.036469713
216.875	-9.59569666	-9.174550116
217.5	-9.235631195	-9.286172571
218.125	-9.220079793	-9.367410187
218.75	-9.535550081	-9.420032568
219.375	-10.18872855	-9.450395356
220	-11.20322385	-9.467219597
220.625	-12.61242091	-9.479579737
221.25	-14.42261464	-9.495127454
221.875	-16.45086759	-9.519040689
222.5	-17.88195224	-9.553753019
223.125	-17.50872849	-9.599007908
223.75	-15.77759994	-9.652633722
224.375	-13.91062057	-9.711247999
225	-12.37957526	-9.770969956
225.625	-11.24521783	-9.828367207
226.25	-10.4755311	-9.880769177
226.875	-10.03221838	-9.926742988
227.5	-9.886997783	-9.965907095
228.125	-10.02243041	-9.998841257
228.75	-10.42892191	-10.02668153
229.375	-11.09892184	-10.0506188
230	-12.01491349	-10.07187096
230.625	-13.12086385	-10.09119489
231.25	-14.25947926	-10.11484632
231.875	-15.11399782	-10.13453215
232.5	-15.3044664	-10.15372756
233.125	-14.74245231	-10.17300571
233.75	-13.74872415	-10.1929663
234.375	-12.69850371	-10.20366827
235	-11.78671774	-10.22187057
235.625	-11.08844554	-10.24184351
236.25	-10.62273878	-10.26405386
236.875	-10.3879164	-10.28848402
237.5	-10.37577022	-10.3147407
238.125	-10.57550567	-10.34190328
238.75	-10.97226544	-10.36868573
239.375	-11.54061816	-10.39367641
240	-12.23228278	-10.41552188
240.625	-12.9579173	-10.43325136
241.25	-13.57327367	-10.44644011
241.875	-13.90495839	-10.45542873
242.5	-13.84236969	-10.46109146
243.125	-13.42459037	-10.46490048
243.75	-12.80521547	-10.46856391
244.375	-12.14590307	-10.47371019
245	-11.55741942	-10.48170376
245.625	-11.09933181	-10.49322967
246.25	-10.7981562	-10.50833603
246.875	-10.66219185	-10.52624112
247.5	-10.6893493	-10.54561428
248.125	-10.8702018	-10.56464423
248.75	-11.18695833	-10.58137123
249.375	-11.60956118	-10.59402666
250	-12.08993344	-10.60133323
250.625	-12.5570243	-10.60276603
251.25	-12.92156615	-10.59861212
251.875	-13.09889054	-10.58993433
252.5	-13.04686013	-10.57849226
253.125	-12.78752783	-10.56532795
253.75	-12.40268895	-10.55306914
254.375	-11.97199993	-10.54446993
255	-11.56707038	-10.5409687
255.625	-11.23607015	-10.5431648
256.25	-11.00671396	-10.55088927
256.875	-10.89168085	-10.5632081
257.5	-10.89308334	-10.57858327
258.125	-11.00476563	-10.59514319
258.75	-11.21244963	-10.6108289
259.375	-11.49263785	-10.62390637
260	-11.81103517	-10.63304767
260.625	-12.12246738	-10.63755014
261.25	-12.37521824	-10.63751271
261.875	-12.52168163	-10.63367469
262.5	-12.53367085	-10.62738785
263.125	-12.41326378	-10.62019403
263.75	-12.19100329	-10.61385405
264.375	-11.91327861	-10.60982552
265	-11.62722966	-10.60920007
265.625	-11.3715713	-10.61251825
266.25	-11.17342862	-10.61974857
266.875	-11.04894156	-10.63031101
267.5	-11.0051729	-10.64310194
268.125	-11.04158784	-10.6566719
268.75	-11.15093759	-10.66956371
269.375	-11.31934897	-10.68026495
270	-11.52555825	-10.68635022
270.625	-11.74313677	-10.68797506
271.25	-11.94361229	-10.68527684
271.875	-12.09655454	-10.67858626
272.5	-12.17745515	-10.66884018
273.125	-12.17427711	-10.65722971
273.75	-12.09053703	-10.64514913
274.375	-11.94393077	-10.63395549
275	-11.76059591	-10.62487041
275.625	-11.56839021	-10.61877726
276.25	-11.39202009	-10.61619458
276.875	-11.25045505	-10.61720204
277.5	-11.15622286	-10.62138425
278.125	-11.11575102	-10.6281196
278.75	-11.12992925	-10.63642354
279.375	-11.19467139	-10.64525959
280	-11.30119858	-10.65359063
280.625	-11.43658612	-10.66051343
281.25	-11.58860249	-10.66554705
281.875	-11.73404563	-10.66782338
282.5	-11.85328685	-10.6677466
283.125	-11.92999561	-10.66557911
283.75	-11.95395871	-10.66185658
284.375	-11.92330429	-10.65730323
285	-11.84464047	-10.65268194
285.625	-11.7311056	-10.64866306
286.25	-11.59931655	-10.64579259
286.875	-11.46631033	-10.64449661
287.5	-11.34702127	-10.64484846
288.125	-11.25313668	-10.64675013
288.75	-11.19241104	-10.64985352
289.375	-11.16873449	-10.65365738
290	-11.18235088	-10.65754115
290.625	-11.23006252	-10.66088645
291.25	-11.30554056	-10.66303842
291.875	-11.3998452	-10.66361291
292.5	-11.49813493	-10.6601126
293.125	-11.60034314	-10.65794003
293.75	-11.68694505	-10.65364785
294.375	-11.74808235	-10.64752889
295	-11.77695644	-10.64004283
295.625	-11.77118298	-10.63173616
296.25	-11.7328299	-10.62324684
296.875	-11.6681007	-10.61508076
297.5	-11.58581764	-10.60774584
298.125	-11.4960564	-10.60160596
298.75	-11.40871901	-10.59681325
299.375	-11.33233688	-10.59343566
300	-11.273575	-10.59130357
300.625	-11.23686516	-10.59019506
301.25	-11.22424663	-10.58979547
301.875	-11.2355171	-10.58971068
302.5	-11.26847173	-10.58952013
303.125	-11.31896693	-10.58894123
303.75	-11.38142872	-10.58773216
304.375	-11.44921758	-10.5856951
305	-11.51522988	-10.58287864
305.625	-11.57256476	-10.57941271
306.25	-11.61541995	-10.57550078
306.875	-11.64015294	-10.57009019
307.5	-11.64327163	-10.56670342
308.125	-11.62568327	-10.56385913
308.75	-11.58998189	-10.56182874
309.375	-11.54045758	-10.56089756
310	-11.48266479	-10.56119388
310.625	-11.42243098	-10.56285242
311.25	-11.36541598	-10.56579873
311.875	-11.31648173	-10.56997198
312.5	-11.27946981	-10.57511292
313.125	-11.25692219	-10.5810036
313.75	-11.25000223	-10.58723293
314.375	-11.25860702	-10.59349963
315	-11.28143365	-10.59941387
315.625	-11.31602861	-10.6046642
316.25	-11.35913307	-10.60897302
316.875	-11.40681015	-10.61213217
317.5	-11.45486612	-10.61404219
318.125	-11.49906933	-10.61468106
318.75	-11.53569253	-10.61413881
319.375	-11.56168063	-10.61252201
320	-11.57512607	-10.61005489
320.625	-11.57525774	-10.60697285
321.25	-11.56253841	-10.60357719
321.875	-11.53865679	-10.60011981
322.5	-11.50602911	-10.59684829
323.125	-11.46780365	-10.59393318
323.75	-11.42724008	-10.59151869
324.375	-11.38762492	-10.58972014
325	-11.35274988	-10.58990122
325.625	-11.32324748	-10.58969099
326.25	-11.3020797	-10.59020266
326.875	-11.29039609	-10.59120991
327.5	-11.28853777	-10.59248508
328.125	-11.29609939	-10.59372828
328.75	-11.31211587	-10.5947282
329.375	-11.33496499	-10.59522068
330	-11.36261336	-10.59499291
330.625	-11.39276179	-10.59392332
331.25	-11.42295428	-10.59192552
331.875	-11.45074013	-10.58896943
332.5	-11.47394258	-10.58511795
333.125	-11.49076959	-10.58049725
333.75	-11.49988876	-10.57526308
334.375	-11.50067792	-10.56967828
335	-11.49308954	-10.5639487
335.625	-11.47773579	-10.55838238
336.25	-11.45584532	-10.55320107
336.875	-11.42892958	-10.54860612
337.5	-11.39897816	-10.54485134
338.125	-11.36797726	-10.5420745
338.75	-11.33794399	-10.54035482
339.375	-11.31079158	-10.53973709
340	-11.28813535	-10.54019305
340.625	-11.27130807	-10.54164344
341.25	-11.26123997	-10.54398795
341.875	-11.25847288	-10.54697148
342.5	-11.26312651	-10.5503754
343.125	-11.28179124	-10.54877825
343.75	-11.30085348	-10.55569732
344.375	-11.32540207	-10.56184304
345	-11.3540994	-10.56677538
345.625	-11.38538198	-10.57018579
346.25	-11.41763908	-10.5717708
346.875	-11.44916977	-10.5712989
347.5	-11.47827013	-10.56861121
348.125	-11.50348618	-10.56362327
348.75	-11.52347437	-10.55632491
349.375	-11.53718366	-10.54684127
350	-11.54390002	-10.53530571
350.625	-11.54321882	-10.52194865
351.25	-11.53516671	-10.5070989
351.875	-11.52009302	-10.49108054
352.5	-11.49864498	-10.47424488
353.125	-11.47180984	-10.45702815
353.75	-11.44072478	-10.43982701
354.375	-11.40675602	-10.42305521
355	-11.37131664	-10.40711461
355.625	-11.33585908	-10.39236425
356.25	-11.30181144	-10.37915362
356.875	-11.27054586	-10.36778687
357.5	-11.24329846	-10.35847434
358.125	-11.22105843	-10.35144741
358.75	-11.20476619	-10.34681252
359.375	-11.19502349	-10.34467507
360	-11.1908353	-10.34555414


==> Figures/measurements/1sphere/RCS_sphere_30cm_6ghz_anal_flipped.txt <==
angle	H	V
180.625	14.11213366	14.10363105
181.25	13.98272037	13.94840928
181.875	13.76619122	13.68784685
182.5	13.46124687	13.31905457
183.125	13.06598642	12.83777744
183.75	12.57781502	12.23815918
184.375	11.99330819	11.51240028
185	11.30801646	10.65027566
185.625	10.51618536	9.638470135
186.25	9.610352473	8.459697133
186.875	8.580763085	7.091639443
187.5	7.414515236	5.506067934
188.125	6.094301309	3.669701942
188.75	4.596565963	1.552845812
189.375	2.888917582	-0.83220846
190	0.9270671	-3.296592036
190.625	-1.345844414	-5.195461978
191.25	-3.981329152	-5.66145441
191.875	-6.908878507	-4.911758
192.5	-9.460803905	-3.868211407
193.125	-10.05568668	-3.01562559
193.75	-8.715505782	-2.471474984
194.375	-7.022502532	-2.234771601
195	-5.633737313	-2.279824061
195.625	-4.6210283	-2.580134896
196.25	-3.939417519	-3.111163016
196.875	-3.541563922	-3.845703535
197.5	-3.395759798	-4.744048893
198.125	-3.486115153	-5.738199583
198.75	-3.810966464	-6.71343945
199.375	-4.382741695	-7.507233922
200	-5.230409463	-7.963399999
200.625	-6.40618431	-8.033483213
201.25	-8.000573614	-7.814418182
201.875	-10.17651673	-7.468856774
202.5	-13.25135252	-7.133743677
203.125	-17.84857786	-6.891516924
203.75	-22.87531943	-6.780794564
204.375	-18.90645663	-6.812855009
205	-14.37810506	-6.982337186
205.625	-11.48191451	-7.271951569
206.25	-9.566349123	-7.653381164
206.875	-8.290608542	-8.086724217
207.5	-7.486857529	-8.521314744
208.125	-7.06883418	-8.901355495
208.75	-6.994673379	-9.178338592
209.375	-7.252009506	-9.326637211
210	-7.853882996	-9.352557194
210.625	-8.842646709	-9.289579316
211.25	-10.30456713	-9.183495993
211.875	-12.40650722	-9.077644986
212.5	-15.48778282	-9.004552961
213.125	-20.22804722	-8.983757232
213.75	-24.88134153	-9.022894727
214.375	-20.14102566	-9.119732018
215	-15.68804847	-9.264151643
215.625	-12.85537429	-9.440053354
216.25	-10.97943079	-9.62755272
216.875	-9.732826522	-9.805849255
217.5	-8.953682237	-9.956730515
218.125	-8.557491833	-10.06802292
218.75	-8.501460496	-10.13582646
219.375	-8.769390827	-10.16459109
220	-9.365434084	-10.16502396
220.625	-10.31172021	-10.15078532
221.25	-11.64489028	-10.13523367
221.875	-13.3955594	-10.1290769
222.5	-15.48331037	-10.13916527
223.125	-17.332066	-10.16824704
223.75	-17.58488225	-10.21538446
224.375	-16.04513365	-10.27677538
225	-14.0722243	-10.34680614
225.625	-12.38483886	-10.41920295
226.25	-11.10623726	-10.48814278
226.875	-10.20876462	-10.54916375
227.5	-9.648491938	-10.59972311
228.125	-9.391505469	-10.63931493
228.75	-9.416228446	-10.66916827
229.375	-9.71103914	-10.69165346
230	-10.27029652	-10.70958262
230.625	-11.0869571	-10.72558248
231.25	-12.13546488	-10.7416599
231.875	-13.33138029	-10.7590069
232.5	-14.45595959	-10.77802828
233.125	-15.1153036	-10.79853305
233.75	-14.97624057	-10.82001078
234.375	-14.15554024	-10.84191187
235	-13.06574962	-10.86386325
235.625	-12.02075318	-10.88577578
236.25	-11.16082378	-10.90783064
236.875	-10.52966742	-10.93036341
237.5	-10.13292384	-10.95368858
238.125	-9.964117914	-10.97791823
238.75	-10.01384419	-11.00282694
239.375	-10.27146998	-11.02780113
240	-10.72251686	-11.05189095
240.625	-11.34157194	-11.07395935
241.25	-12.07890725	-11.09289979
241.875	-12.84061543	-11.10787706
242.5	-13.47437518	-11.11853647
243.125	-13.7992479	-11.12513149
243.75	-13.70768042	-11.12853653
244.375	-13.25301747	-11.13013812
245	-12.60162422	-11.13162453
245.625	-11.91882547	-11.13471479
246.25	-11.31345494	-11.14087738
246.875	-10.84216096	-11.15108701
247.5	-10.52928951	-11.16565772
248.125	-10.38198586	-11.18417734
248.75	-10.39818924	-11.20555349
249.375	-10.56950832	-11.22816694
250	-10.88055833	-11.25011337
250.625	-11.30543416	-11.26949973
251.25	-11.80185289	-11.28474885
251.875	-12.30511631	-11.29485986
252.5	-12.72836239	-11.29957576
253.125	-12.97973046	-11.29942619
253.75	-12.99904695	-11.29563787
254.375	-12.79065294	-11.2899327
255	-12.41966286	-11.28425361
255.625	-11.97564733	-11.28046834
256.25	-11.53822692	-11.28009846
256.875	-11.163218	-11.28411109
257.5	-10.8838802	-11.29279699
258.125	-10.71694375	-11.30574539
258.75	-10.66792202	-11.32191491
259.375	-10.7342303	-11.33978971
260	-10.90619467	-11.35760083
260.625	-11.16639046	-11.37358365
261.25	-11.48791984	-11.38623515
261.875	-11.83277247	-11.39453152
262.5	-12.15247573	-11.39807118
263.125	-12.39410289	-11.39711976
263.75	-12.51313316	-11.39255189
264.375	-12.48890662	-11.38570339
265	-12.33278275	-11.37816284
265.625	-12.0824755	-11.37153899
266.25	-11.78710297	-11.3672401
266.875	-11.49309899	-11.36629423
267.5	-11.23669858	-11.36923025
268.125	-11.04237244	-11.37602902
268.75	-10.92422243	-11.38614591
269.375	-10.88799675	-11.39859859
270	-10.93261381	-11.4121077
270.625	-11.05089725	-11.42527288
271.25	-11.22963734	-11.43676171
271.875	-11.44935607	-11.44548643
272.5	-11.68443745	-11.45074392
273.125	-11.90457159	-11.45229904
273.75	-12.07844295	-11.45040022
274.375	-12.1797457	-11.44572747
275	-12.19383794	-11.43928373
275.625	-12.12186784	-11.43224906
276.25	-11.97993651	-11.42582056
276.875	-11.79379761	-11.42106083
277.5	-11.59205597	-11.41877307
278.125	-11.40074834	-11.41941576
278.75	-11.24041919	-11.42306324
279.375	-11.12527219	-11.4294133
280	-11.06345872	-11.43783829
280.625	-11.05772812	-11.447472
281.25	-11.1060131	-11.45732189
281.875	-11.20181584	-11.46639305
282.5	-11.33446443	-11.47380923
283.125	-11.48945699	-11.47891595
283.75	-11.64921778	-11.48135296
284.375	-11.79460366	-11.48108743
285	-11.90732009	-11.47840495
285.625	-11.97296687	-11.47386129
286.25	-11.98388116	-11.46820377
286.875	-11.94068606	-11.46227398
287.5	-11.85184975	-11.45690561
288.125	-11.73145752	-11.45282962
288.75	-11.59614924	-11.45059721
289.375	-11.46228196	-11.4505273
290	-11.3439423	-11.45268234
290.625	-11.25189891	-11.45687273
291.25	-11.19326312	-11.46268786
291.875	-11.17155151	-11.4695492
292.5	-11.18691296	-11.47677925
293.125	-11.23639314	-11.48367878
293.75	-11.31421069	-11.48960387
294.375	-11.41209682	-11.49403444
295	-11.51979901	-11.49662684
295.625	-11.62585982	-11.49724494
296.25	-11.71873273	-11.49596693
296.875	-11.78817716	-11.49306817
297.5	-11.82670837	-11.48898323
298.125	-11.83074575	-11.4842528
298.75	-11.80110883	-11.47946221
299.375	-11.74269484	-11.47517907
300	-11.66345208	-11.47189629
300.625	-11.57298021	-11.46998617
301.25	-11.48113431	-11.4696688
301.875	-11.3969015	-11.47099711
302.5	-11.32765341	-11.47385848
303.125	-11.27874721	-11.47799212
303.75	-11.25338447	-11.48301958
304.375	-11.25263191	-11.48848525
305	-11.27553445	-11.49390271
305.625	-11.31928659	-11.49880246
306.25	-11.37946046	-11.50277639
306.875	-11.45031179	-11.50551497
307.5	-11.52519291	-11.50683354
308.125	-11.59709151	-11.50668554
308.75	-11.65928286	-11.50516193
309.375	-11.70603622	-11.50247741
310	-11.73326925	-11.49894557
310.625	-11.73902122	-11.49494602
311.25	-11.72363652	-11.49088702
311.875	-11.68961526	-11.48716766
312.5	-11.64117268	-11.48414279
313.125	-11.58361674	-11.48209368
313.75	-11.52267729	-11.48120658
314.375	-11.46390013	-11.4815603
315	-11.41217343	-11.48312332
315.625	-11.3714065	-11.48576017
316.25	-11.34434768	-11.489246
316.875	-11.33251201	-11.49328802
317.5	-11.33618906	-11.49755168
318.125	-11.35450813	-11.50168955
318.75	-11.38554863	-11.50537048
319.375	-11.42649273	-11.50830651
320	-11.47382311	-11.51027567
320.625	-11.52356943	-11.51113861
321.25	-11.57160199	-11.51084806
321.875	-11.61396061	-11.50945046
322.5	-11.64719291	-11.50707997
323.125	-11.6686642	-11.50394574
323.75	-11.67679518	-11.5003137
324.375	-11.6711895	-11.49648473
325	-11.65263004	-11.49277106
325.625	-11.62294705	-11.48947277
326.25	-11.58478482	-11.48685626
326.875	-11.54130843	-11.48513584
327.5	-11.49589618	-11.48445984
328.125	-11.45185565	-11.48490155
328.75	-11.41218843	-11.48645569
329.375	-11.37941437	-11.48903999
330	-11.35545524	-11.49250188
330.625	-11.34157092	-11.49662944
331.25	-11.3383388	-11.50116595
331.875	-11.34566761	-11.50582695
332.5	-11.36283919	-11.51031877
333.125	-11.3885742	-11.51435728
333.75	-11.4211197	-11.51768567
334.375	-11.45835782	-11.52009022
335	-11.49793393	-11.52141299
335.625	-11.53740107	-11.52156077
336.25	-11.57437404	-11.52050982
336.875	-11.60668356	-11.51830619
337.5	-11.63251761	-11.51506191
338.125	-11.65053631	-11.51094743
338.75	-11.659948	-11.50618093
339.375	-11.66053838	-11.50101557
340	-11.65265067	-11.4957253
340.625	-11.63712157	-11.49059046
341.25	-11.61518333	-11.4858837
341.875	-11.58834563	-11.48185719
342.5	-11.55827158	-11.47873159
343.125	-11.52666031	-11.47668715
343.75	-11.4951449	-11.47585727
344.375	-11.46521095	-11.47632454
345	-11.43813714	-11.47811936
345.625	-11.41495674	-11.4812209
346.25	-11.39643738	-11.48556022
346.875	-11.38307597	-11.49102542
347.5	-11.37510535	-11.49746826
348.125	-11.3725103	-11.50471212
348.75	-11.37505075	-11.51256075
349.375	-11.38229091	-11.52080743
350	-11.39363337	-11.5292442
350.625	-11.40835734	-11.53767056
351.25	-11.42566031	-11.54590137
351.875	-11.44470167	-11.55377353
352.5	-11.46464666	-11.56115106
353.125	-11.48470828	-11.56792851
353.75	-11.50418442	-11.57403243
354.375	-11.52248742	-11.57942084
355	-11.53916348	-11.58408106
355.625	-11.55390018	-11.58802576
356.25	-11.56652152	-11.59128782
356.875	-11.57697112	-11.59391422
357.5	-11.58528587	-11.59595951
358.125	-11.59156312	-11.59747923
358.75	-11.59592567	-11.5985238
359.375	-11.59848883	-11.59913333
360	-11.59933356	-11.59933356


==> Figures/measurements/1sphere/RCS_sphere_30cm_6ghz_bira.txt <==
angle	H	V
190	-5.916103363	3.051523924
188.75	0.500345647	5.406820774
187.5	5.177775383	7.962436199
186.25	8.314818382	9.988182068
185	10.5446701	11.67479515
183.75	12.10756302	12.94085026
182.5	13.22732544	13.85595131
181.25	13.79854298	14.31936073
180	13.97967148	14.44080544
178.75	13.68090439	14.17357254
177.5	12.98027039	13.55091858
176.25	11.83159733	12.58093452
175	10.07711792	11.15174484
173.75	7.637784004	9.249260902
172.5	4.275794506	7.043623924
171.25	-0.587610126	4.559317589
170	-9.171849251	2.255543947
168.75	-14.91669846	0.678021669
167.5	-6.762482643	0.062276669
166.25	-3.134984732	0.109187774
165	-2.426195621	-0.400888979
163.75	-3.68141675	-1.610642195
162.5	-6.20251894	-3.888474941
161.25	-7.283212662	-3.789789915
160	-12.37014294	-4.738790035
158.75	-14.04553604	-5.964910984
157.5	-24.90791702	-6.151144028
156.25	-14.47677422	-5.667589188
155	-11.37147808	-6.618937492
153.75	-7.685297966	-8.200226784
152.5	-7.690307617	-7.359267235
151.25	-10.3368988	-7.067191601
150	-10.33774853	-8.303975105
148.75	-14.1838541	-9.081143379
147.5	-29.05209351	-7.955986023
146.25	-13.14057541	-8.886583328
145	-13.52478981	-8.340333939
143.75	-10.03182316	-8.962461472
142.5	-10.41439533	-8.711034775
141.25	-9.838607788	-10.03108597
140	-13.15509224	-9.761268616
138.75	-17.18440819	-9.424354553
137.5	-17.6499157	-10.1292038
136.25	-15.65453529	-9.701481819
135	-12.55055523	-9.487771034
133.75	-9.302853584	-12.47114372
132.5	-11.87226486	-9.276801109
131.25	-11.55687237	-10.82524204
130	-12.62587357	-10.66064262
128.75	-15.34541035	-11.17579651
127.5	-15.18658447	-10.27893066
126.25	-13.33577633	-11.0305357
125	-11.385149	-10.51985836
123.75	-10.89884758	-10.60692692
122.5	-10.84636593	-10.88935089
121.25	-11.74365902	-10.10349274
120	-13.05111885	-11.31234169
118.75	-14.22087097	-10.85655594
117.5	-14.00571823	-10.88558769
115	-11.14870453	-10.75538731
113.75	-10.76981926	-10.98524094
112.5	-10.73265171	-10.74760628
111.25	-11.52144241	-10.68948364
110	-12.50814438	-10.74914551
108.75	-12.94052029	-10.76156712
107.5	-12.58422661	-10.72387123
106.25	-11.93273163	-10.72037125
105	-11.12640572	-10.66955376
103.75	-10.81322575	-10.74642754
102.5	-10.92024231	-10.83070946
101.25	-11.43717384	-10.80978584
100	-11.97684193	-10.78747559
98.75	-12.28785896	-10.78569984
97.5	-12.07704639	-10.72012711
96.25	-11.65886402	-10.66269398
95	-11.07952595	-10.66573334
93.75	-10.77150822	-10.69615269
92.5	-10.81577301	-10.68610382
91.25	-11.13676262	-10.66368103
90	-11.58737278	-10.66800022
88.75	-11.90057755	-10.70425034
87.5	-11.90485764	-10.67219734
86.25	-11.60734177	-10.66567421
85	-11.12811852	-10.70774174
83.75	-10.8156929	-10.70355225
82.5	-10.7126503	-10.63782501
81.25	-10.87217331	-10.66823483
80	-11.11536121	-10.72262669
78.75	-11.43588257	-10.71743011
77.5	-11.58086014	-10.61912727
76.25	-11.52417946	-10.63256454
75	-11.24742985	-10.59375668
73.75	-10.93814659	-10.58035469
72.5	-10.76377106	-10.55687523
71.25	-10.79383278	-10.57257843
70	-10.91677761	-10.6592598
68.75	-11.13256931	-10.6822319
67.5	-11.29824448	-10.60818195
66.25	-11.41459465	-10.64749241
65	-11.32228088	-10.68488312
63.75	-11.18634129	-10.66866493
62.5	-10.94605923	-10.65905571
61.25	-10.84840584	-10.67337227
60	-10.79496765	-10.63527966
58.75	-10.85782146	-10.61246014
57.5	-10.98312569	-10.5681181
56.25	-11.17312622	-10.59453201
55	-11.21534157	-10.54258823
53.75	-11.20805359	-10.55260086
52.5	-11.14047527	-10.54890156
51.25	-11.04698277	-10.52893734
50	-10.83941936	-10.53683758
48.75	-10.84365654	-10.53307438
47.5	-10.71992779	-10.38241005
46.25	-10.8224926	-10.5279932
45	-10.91561508	-10.47345257
43.75	-11.03999996	-10.52243423
42.5	-11.0569973	-10.48816776
41.25	-11.10051346	-10.53783512
40	-10.99037361	-10.51301479
38.75	-10.98111916	-10.41957855
37.5	-10.81308365	-10.52719212
36.25	-10.81118011	-10.474226
35	-10.76168251	-10.50685024
33.75	-10.77508354	-10.53074837
32.5	-10.80862999	-10.5097208
31.25	-10.89340687	-10.50188637
30	-10.94066143	-10.49278259
28.75	-11.00782013	-10.53096581
27.5	-10.99351788	-10.45192909
26.25	-11.02604771	-10.47782993
25	-10.91594124	-10.48082542
23.75	-10.84754848	-10.4782505
22.5	-10.76922417	-10.45600986
21.25	-10.70685387	-10.44740105
20	-10.70654106	-10.48466587
18.75	-10.77858353	-10.48778534
17.5	-10.7461338	-10.49958324
16.25	-10.96582794	-10.55254078
15	-10.99525642	-10.63321877
13.75	-10.99014378	-10.53489876
12.5	-10.94386292	-10.44874954
11.25	-11.21758461	-10.48178768
10	-11.10197163	-10.53522491


==> Figures/measurements/1sphere_time/01_antcal_raw_24_absorbers.txt <==
range_m	amplitude_dB
-1.8737	-102.38
-1.8550	-102.41
-1.8362	-97.69
-1.8175	-98.36
-1.7988	-107.99
-1.7800	-98.35
-1.7613	-97.45
-1.7425	-98.00
-1.7238	-95.48
-1.7051	-100.30
-1.6863	-93.89
-1.6676	-91.50
-1.6489	-93.57
-1.6301	-97.82
-1.6114	-117.03
-1.5926	-104.42
-1.5739	-98.36
-1.5552	-96.31
-1.5364	-92.49
-1.5177	-96.51
-1.4990	-88.96
-1.4802	-103.40
-1.4615	-93.83
-1.4428	-96.93
-1.4240	-90.35
-1.4053	-95.13
-1.3865	-92.65
-1.3678	-87.52
-1.3491	-94.13
-1.3303	-93.37
-1.3116	-96.28
-1.2929	-90.33
-1.2741	-102.45
-1.2554	-87.91
-1.2366	-92.90
-1.2179	-85.98
-1.1992	-102.43
-1.1804	-83.76
-1.1617	-93.25
-1.1430	-88.21
-1.1242	-96.94
-1.1055	-96.80
-1.0867	-88.62
-1.0680	-106.79
-1.0493	-91.82
-1.0305	-88.81
-1.0118	-87.65
-0.9931	-90.20
-0.9743	-89.29
-0.9556	-82.94
-0.9369	-97.72
-0.9181	-84.26
-0.8994	-94.49
-0.8806	-84.86
-0.8619	-86.02
-0.8432	-95.47
-0.8244	-97.54
-0.8057	-96.19
-0.7870	-106.63
-0.7682	-94.21
-0.7495	-92.66
-0.7307	-100.30
-0.7120	-93.59
-0.6933	-98.28
-0.6745	-97.65
-0.6558	-99.78
-0.6371	-103.20
-0.6183	-95.78
-0.5996	-83.99
-0.5808	-83.79
-0.5621	-90.68
-0.5434	-84.71
-0.5246	-87.39
-0.5059	-88.57
-0.4872	-79.31
-0.4684	-79.17
-0.4497	-92.32
-0.4310	-85.17
-0.4122	-97.32
-0.3935	-84.54
-0.3747	-86.79
-0.3560	-82.75
-0.3373	-89.97
-0.3185	-101.44
-0.2998	-90.01
-0.2811	-86.93
-0.2623	-91.34
-0.2436	-87.52
-0.2248	-78.89
-0.2061	-71.79
-0.1874	-74.91
-0.1686	-73.08
-0.1499	-72.94
-0.1312	-61.00
-0.1124	-54.02
-0.0937	-49.11
-0.0749	-56.68
-0.0562	-43.81
-0.0375	-25.81
-0.0187	-5.20
0.0000	0.00
0.0187	-5.38
0.0375	-25.12
0.0562	-29.78
0.0749	-32.77
0.0937	-29.08
0.1124	-28.51
0.1312	-34.11
0.1499	-30.99
0.1686	-35.28
0.1874	-34.99
0.2061	-37.67
0.2248	-38.34
0.2436	-41.45
0.2623	-36.76
0.2811	-41.07
0.2998	-45.91
0.3185	-49.20
0.3373	-53.99
0.3560	-58.38
0.3747	-58.07
0.3935	-52.90
0.4122	-56.12
0.4310	-58.31
0.4497	-82.69
0.4684	-60.22
0.4872	-56.42
0.5059	-55.97
0.5246	-57.00
0.5434	-57.23
0.5621	-60.14
0.5808	-61.12
0.5996	-68.91
0.6183	-70.87
0.6371	-76.67
0.6558	-68.82
0.6745	-72.26
0.6933	-68.99
0.7120	-58.12
0.7307	-49.46
0.7495	-54.15
0.7682	-51.01
0.7870	-44.27
0.8057	-43.16
0.8244	-46.68
0.8432	-48.70
0.8619	-44.85
0.8806	-47.83
0.8994	-48.29
0.9181	-46.56
0.9369	-43.27
0.9556	-40.02
0.9743	-49.01
0.9931	-48.74
1.0118	-62.12
1.0305	-48.27
1.0493	-49.50
1.0680	-49.44
1.0867	-56.66
1.1055	-55.24
1.1242	-52.84
1.1430	-58.01
1.1617	-59.28
1.1804	-56.01
1.1992	-44.31
1.2179	-46.60
1.2366	-44.90
1.2554	-35.08
1.2741	-34.86
1.2929	-51.04
1.3116	-43.74
1.3303	-55.42
1.3491	-52.51
1.3678	-48.90
1.3865	-47.31
1.4053	-59.30
1.4240	-48.29
1.4428	-42.75
1.4615	-44.57
1.4802	-68.58
1.4990	-56.66
1.5177	-50.60
1.5364	-53.15
1.5552	-52.31
1.5739	-48.96
1.5926	-51.57
1.6114	-67.50
1.6301	-67.73
1.6489	-59.16
1.6676	-55.72
1.6863	-55.06
1.7051	-59.43
1.7238	-68.54
1.7425	-63.40
1.7613	-57.58
1.7800	-59.54
1.7988	-59.47
1.8175	-59.65
1.8362	-62.70
1.8550	-70.32
1.8737	-73.86
1.8924	-71.75
1.9112	-67.40
1.9299	-67.90
1.9487	-56.24
1.9674	-49.66
1.9861	-53.54
2.0049	-56.96
2.0236	-56.53
2.0423	-52.09
2.0611	-52.97
2.0798	-56.91
2.0985	-59.76
2.1173	-85.42
2.1360	-65.90
2.1548	-65.80
2.1735	-72.94
2.1922	-82.53
2.2110	-80.31
2.2297	-72.07
2.2484	-62.22
2.2672	-60.61
2.2859	-58.48
2.3047	-59.91
2.3234	-64.82
2.3421	-70.26
2.3609	-74.34
2.3796	-68.29
2.3983	-70.97
2.4171	-77.40
2.4358	-81.17
2.4546	-72.29
2.4733	-71.82
2.4920	-81.51
2.5108	-77.26
2.5295	-73.44
2.5482	-73.64
2.5670	-71.94
2.5857	-70.41
2.6044	-72.83
2.6232	-75.50
2.6419	-72.53
2.6607	-73.18
2.6794	-75.66
2.6981	-83.97
2.7169	-84.11
2.7356	-76.53
2.7543	-87.28
2.7731	-74.14
2.7918	-74.96
2.8106	-80.24
2.8293	-75.65
2.8480	-85.02
2.8668	-72.36
2.8855	-71.07
2.9042	-79.97
2.9230	-71.61
2.9417	-67.90
2.9605	-77.15
2.9792	-77.72
2.9979	-76.74
3.0167	-70.79
3.0354	-74.27
3.0541	-70.45
3.0729	-69.76
3.0916	-78.29
3.1103	-74.97
3.1291	-77.31
3.1478	-79.41
3.1666	-78.01
3.1853	-80.44
3.2040	-80.37
3.2228	-74.33
3.2415	-74.84
3.2602	-81.32
3.2790	-82.71
3.2977	-89.33
3.3165	-90.82
3.3352	-81.81
3.3539	-73.73
3.3727	-79.03
3.3914	-81.18
3.4101	-74.81
3.4289	-70.82
3.4476	-82.35
3.4664	-77.74
3.4851	-72.13
3.5038	-74.71
3.5226	-78.47
3.5413	-79.02
3.5600	-75.62
3.5788	-78.42
3.5975	-73.44
3.6162	-80.89
3.6350	-73.30
3.6537	-70.37
3.6725	-75.34
3.6912	-69.32
3.7099	-66.93
3.7287	-72.83
3.7474	-76.40
3.7661	-74.26
3.7849	-80.11
3.8036	-75.60
3.8224	-81.22
3.8411	-78.63
3.8598	-76.25
3.8786	-73.64
3.8973	-80.14
3.9160	-70.12
3.9348	-69.15
3.9535	-69.40
3.9723	-72.73
3.9910	-80.82
4.0097	-87.69
4.0285	-81.12
4.0472	-76.96
4.0659	-75.68
4.0847	-85.85
4.1034	-80.06
4.1221	-81.11
4.1409	-87.20
4.1596	-79.58
4.1784	-75.91
4.1971	-70.89
4.2158	-72.63
4.2346	-74.21
4.2533	-74.75
4.2720	-78.25
4.2908	-73.78
4.3095	-74.68
4.3283	-72.99
4.3470	-75.26
4.3657	-82.99
4.3845	-79.57
4.4032	-79.53
4.4219	-78.84
4.4407	-68.72
4.4594	-71.69
4.4781	-100.26
4.4969	-72.63
4.5156	-68.70
4.5344	-70.71
4.5531	-76.54
4.5718	-87.83
4.5906	-78.08
4.6093	-69.31
4.6280	-73.19
4.6468	-75.98
4.6655	-74.17
4.6843	-78.81
4.7030	-76.30
4.7217	-73.91
4.7405	-76.13
4.7592	-94.90
4.7779	-79.37
4.7967	-78.48
4.8154	-79.72
4.8342	-81.55
4.8529	-75.79
4.8716	-77.55
4.8904	-77.24
4.9091	-75.54
4.9278	-86.33
4.9466	-77.04
4.9653	-69.55
4.9840	-68.46
5.0028	-66.40
5.0215	-65.06
5.0403	-64.58
5.0590	-63.98
5.0777	-67.05
5.0965	-69.28
5.1152	-66.79
5.1339	-69.02
5.1527	-71.22
5.1714	-68.42
5.1902	-70.28
5.2089	-79.99
5.2276	-66.37
5.2464	-67.29
5.2651	-71.39
5.2838	-68.52
5.3026	-68.12
5.3213	-70.90
5.3401	-77.90
5.3588	-75.12
5.3775	-71.93
5.3963	-71.41
5.4150	-74.12
5.4337	-74.61
5.4525	-80.20
5.4712	-76.46
5.4899	-74.04
5.5087	-72.98
5.5274	-79.47
5.5462	-77.17
5.5649	-77.30
5.5836	-85.93
5.6024	-78.25
5.6211	-75.45
5.6398	-81.33
5.6586	-75.23
5.6773	-74.46
5.6961	-76.66
5.7148	-74.32
5.7335	-74.18
5.7523	-75.33
5.7710	-77.35
5.7897	-82.29
5.8085	-76.68
5.8272	-75.26
5.8460	-75.95
5.8647	-84.86
5.8834	-92.99
5.9022	-83.88
5.9209	-79.16
5.9396	-81.13
5.9584	-74.63
5.9771	-79.69
5.9958	-83.26
6.0146	-88.93
6.0333	-83.60
6.0521	-78.89
6.0708	-85.74
6.0895	-79.03
6.1083	-84.97
6.1270	-82.49
6.1457	-83.19
6.1645	-83.12
6.1832	-79.46
6.2020	-77.14
6.2207	-73.21
6.2394	-72.48
6.2582	-76.16
6.2769	-77.35
6.2956	-75.75
6.3144	-75.73
6.3331	-77.18
6.3519	-79.16
6.3706	-91.98
6.3893	-83.51
6.4081	-81.32
6.4268	-82.39
6.4455	-82.50
6.4643	-81.72
6.4830	-85.48
6.5017	-92.82
6.5205	-88.37
6.5392	-92.38
6.5580	-85.15
6.5767	-94.37
6.5954	-86.86
6.6142	-79.95
6.6329	-79.12
6.6516	-80.83
6.6704	-87.87
6.6891	-81.57
6.7079	-81.09
6.7266	-80.45
6.7453	-76.72
6.7641	-80.65
6.7828	-83.62
6.8015	-83.04
6.8203	-83.30
6.8390	-81.75
6.8578	-96.75
6.8765	-81.01
6.8952	-79.43
6.9140	-92.53
6.9327	-79.38
6.9514	-80.05
6.9702	-86.79
6.9889	-84.08
7.0076	-79.60
7.0264	-77.64
7.0451	-81.26
7.0639	-81.71
7.0826	-78.97
7.1013	-82.76
7.1201	-96.63
7.1388	-83.89
7.1575	-86.72
7.1763	-80.76
7.1950	-83.25
7.2138	-83.97
7.2325	-77.73
7.2512	-76.10
7.2700	-83.96
7.2887	-84.36
7.3074	-82.24
7.3262	-86.63
7.3449	-82.97
7.3637	-77.85
7.3824	-78.83
7.4011	-78.61
7.4199	-76.28
7.4386	-79.02
7.4573	-95.78
7.4761	-95.69
7.4948	-86.89
7.5135	-88.25
7.5323	-85.32
7.5510	-83.09
7.5698	-82.62
7.5885	-80.15
7.6072	-80.62
7.6260	-83.98
7.6447	-84.27
7.6634	-79.14
7.6822	-74.54
7.7009	-80.50
7.7197	-92.41
7.7384	-81.46
7.7571	-80.39
7.7759	-81.47
7.7946	-78.10
7.8133	-83.28
7.8321	-81.94
7.8508	-84.42
7.8696	-77.92
7.8883	-82.44
7.9070	-82.92
7.9258	-79.25
7.9445	-79.59
7.9632	-84.10
7.9820	-83.09
8.0007	-90.45
8.0194	-86.74
8.0382	-82.86
8.0569	-81.29
8.0757	-83.06
8.0944	-91.70
8.1131	-87.09
8.1319	-91.84
8.1506	-99.27
8.1693	-91.99
8.1881	-86.03
8.2068	-87.33
8.2256	-82.07
8.2443	-79.68
8.2630	-79.71
8.2818	-92.64
8.3005	-81.27
8.3192	-81.95
8.3380	-89.49
8.3567	-84.57
8.3755	-97.72
8.3942	-81.44
8.4129	-86.48
8.4317	-92.25
8.4504	-90.01
8.4691	-92.19
8.4879	-102.40
8.5066	-96.56
8.5253	-91.85
8.5441	-90.77
8.5628	-87.76
8.5816	-93.27
8.6003	-87.22
8.6190	-83.11
8.6378	-86.41
8.6565	-84.28
8.6752	-84.99
8.6940	-84.46
8.7127	-80.57
8.7315	-76.17
8.7502	-77.08
8.7689	-79.28
8.7877	-81.86
8.8064	-90.62
8.8251	-85.38
8.8439	-85.82
8.8626	-103.67
8.8814	-84.90
8.9001	-83.63
8.9188	-86.66
8.9376	-90.42
8.9563	-84.51
8.9750	-82.61
8.9938	-82.71
9.0125	-83.24
9.0312	-93.83
9.0500	-89.62
9.0687	-85.11
9.0875	-87.89
9.1062	-91.78
9.1249	-103.09
9.1437	-87.75
9.1624	-86.85
9.1811	-98.02
9.1999	-87.36
9.2186	-83.56
9.2374	-93.49
9.2561	-90.46
9.2748	-98.73
9.2936	-87.10
9.3123	-90.89
9.3310	-88.59
9.3498	-90.06
9.3685	-88.66
9.3873	-86.85
9.4060	-94.71
9.4247	-90.34
9.4435	-84.66
9.4622	-84.03
9.4809	-86.00
9.4997	-89.59
9.5184	-85.91
9.5371	-87.26
9.5559	-107.19
9.5746	-88.28
9.5934	-86.15
9.6121	-92.06
9.6308	-86.61
9.6496	-90.36
9.6683	-99.19
9.6870	-96.95
9.7058	-99.51
9.7245	-85.70
9.7433	-92.09
9.7620	-92.13
9.7807	-101.63
9.7995	-98.53
9.8182	-88.06
9.8369	-84.37
9.8557	-83.08
9.8744	-91.78
9.8932	-91.55
9.9119	-92.72
9.9306	-96.59
9.9494	-97.67
9.9681	-89.99
9.9868	-86.40
10.0056	-94.21
10.0243	-87.11
10.0430	-85.88
10.0618	-87.97
10.0805	-85.13
10.0993	-86.96
10.1180	-86.55
10.1367	-83.31
10.1555	-80.69
10.1742	-82.00
10.1929	-86.58
10.2117	-96.29
10.2304	-93.32
10.2492	-91.50
10.2679	-88.50
10.2866	-95.49
10.3054	-97.77
10.3241	-92.34
10.3428	-87.90
10.3616	-86.28
10.3803	-88.01
10.3991	-87.27
10.4178	-88.53
10.4365	-86.77
10.4553	-92.91
10.4740	-96.61
10.4927	-87.48
10.5115	-97.46
10.5302	-92.30
10.5489	-103.65
10.5677	-89.39
10.5864	-87.90
10.6052	-84.58
10.6239	-86.25
10.6426	-86.67
10.6614	-94.52
10.6801	-87.83
10.6988	-86.24
10.7176	-88.17
10.7363	-94.88
10.7551	-85.25
10.7738	-83.86
10.7925	-88.28
10.8113	-97.72
10.8300	-95.52
10.8487	-92.54
10.8675	-87.93
10.8862	-93.83
10.9050	-95.23
10.9237	-92.96
10.9424	-93.30
10.9612	-94.80
10.9799	-95.52
10.9986	-104.50
11.0174	-89.86
11.0361	-87.79
11.0548	-89.50
11.0736	-87.06
11.0923	-85.86
11.1111	-89.36
11.1298	-96.35
11.1485	-109.17
11.1673	-95.10
11.1860	-92.61
11.2047	-88.22
11.2235	-91.71
11.2422	-103.29
11.2610	-97.83
11.2797	-91.63
11.2984	-88.91
11.3172	-90.46
11.3359	-106.30
11.3546	-90.14
11.3734	-93.93
11.3921	-100.12
11.4109	-91.52
11.4296	-86.93
11.4483	-100.67
11.4671	-89.24
11.4858	-93.15
11.5045	-88.16
11.5233	-89.34
11.5420	-102.46
11.5607	-90.26
11.5795	-86.99
11.5982	-82.44
11.6170	-80.69
11.6357	-90.53
11.6544	-88.62
11.6732	-81.06
11.6919	-82.13
11.7106	-84.27
11.7294	-80.50
11.7481	-82.02
11.7669	-97.39
11.7856	-82.16
11.8043	-79.29
11.8231	-85.47
11.8418	-92.07
11.8605	-88.08
11.8793	-81.07
11.8980	-85.76
11.9168	-95.41
11.9355	-90.62
11.9542	-102.79
11.9730	-92.52
11.9917	-85.73
12.0104	-87.34
12.0292	-94.69
12.0479	-94.72
12.0666	-92.55
12.0854	-92.22
12.1041	-91.91
12.1229	-91.13
12.1416	-94.86
12.1603	-94.36
12.1791	-95.95
12.1978	-100.29
12.2165	-97.90
12.2353	-95.69
12.2540	-96.05
12.2728	-93.24
12.2915	-100.00
12.3102	-90.88
12.3290	-88.18
12.3477	-87.52
12.3664	-94.11
12.3852	-100.89
12.4039	-101.97
12.4226	-96.84
12.4414	-99.73
12.4601	-95.43
12.4789	-91.51
12.4976	-88.67
12.5163	-93.60
12.5351	-100.37
12.5538	-87.14
12.5725	-88.77
12.5913	-71.11
12.6100	-69.50
12.6288	-78.50
12.6475	-72.32
12.6662	-68.39
12.6850	-74.20
12.7037	-73.56
12.7224	-68.77
12.7412	-67.98
12.7599	-71.72
12.7787	-68.56
12.7974	-65.94
12.8161	-75.49
12.8349	-83.28
12.8536	-69.66
12.8723	-65.03
12.8911	-70.99
12.9098	-74.37
12.9285	-79.85
12.9473	-83.79
12.9660	-80.39
12.9848	-70.18
13.0035	-70.18
13.0222	-76.52
13.0410	-88.40
13.0597	-76.24
13.0784	-76.30
13.0972	-80.15
13.1159	-86.48
13.1347	-78.30
13.1534	-76.44
13.1721	-67.73
13.1909	-64.21
13.2096	-70.24
13.2283	-69.63
13.2471	-76.98
13.2658	-85.07
13.2846	-88.43
13.3033	-76.38
13.3220	-78.92
13.3408	-81.45
13.3595	-81.06
13.3782	-78.18
13.3970	-81.48
13.4157	-87.39
13.4344	-91.31
13.4532	-92.19
13.4719	-93.02
13.4907	-91.55
13.5094	-105.85
13.5281	-90.65
13.5469	-97.17
13.5656	-98.88
13.5843	-81.37
13.6031	-72.25
13.6218	-72.44
13.6406	-79.36
13.6593	-67.07
13.6780	-63.73
13.6968	-70.48
13.7155	-89.92
13.7342	-72.14
13.7530	-69.85
13.7717	-70.80
13.7905	-57.95
13.8092	-56.00
13.8279	-64.33
13.8467	-60.69
13.8654	-55.71
13.8841	-60.98
13.9029	-69.47
13.9216	-62.54
13.9403	-65.44
13.9591	-82.33
13.9778	-60.39
13.9966	-55.09
14.0153	-61.55
14.0340	-73.19
14.0528	-79.36
14.0715	-71.15
14.0902	-81.63
14.1090	-82.54
14.1277	-79.20
14.1465	-95.77
14.1652	-76.81
14.1839	-77.92
14.2027	-90.03
14.2214	-78.79
14.2401	-75.84
14.2589	-78.87
14.2776	-83.20
14.2964	-78.31
14.3151	-80.56
14.3338	-83.93
14.3526	-81.05
14.3713	-80.50
14.3900	-84.60
14.4088	-97.20
14.4275	-88.75
14.4462	-86.74
14.4650	-87.69
14.4837	-81.02
14.5025	-81.19
14.5212	-83.44
14.5399	-84.61
14.5587	-82.92
14.5774	-79.78
14.5961	-83.00
14.6149	-80.10
14.6336	-83.86
14.6524	-96.30
14.6711	-83.60
14.6898	-81.12
14.7086	-80.52
14.7273	-83.04
14.7460	-87.40
14.7648	-78.35
14.7835	-78.13
14.8023	-85.21
14.8210	-78.49
14.8397	-74.95
14.8585	-72.05
14.8772	-75.52
14.8959	-82.69
14.9147	-82.70
14.9334	-94.44
14.9521	-78.88
14.9709	-74.89
14.9896	-76.38
15.0084	-76.29
15.0271	-77.12
15.0458	-82.08
15.0646	-81.42
15.0833	-83.29
15.1020	-91.04
15.1208	-83.53
15.1395	-81.47
15.1583	-83.55
15.1770	-86.38
15.1957	-93.75
15.2145	-89.38
15.2332	-82.91
15.2519	-78.71
15.2707	-83.10
15.2894	-82.64
15.3082	-77.61
15.3269	-83.10
15.3456	-89.44
15.3644	-84.40
15.3831	-82.20
15.4018	-84.63
15.4206	-82.96
15.4393	-82.84
15.4580	-80.14
15.4768	-77.71
15.4955	-77.96
15.5143	-76.18
15.5330	-76.65
15.5517	-77.94
15.5705	-79.30
15.5892	-81.29
15.6079	-81.46
15.6267	-79.86
15.6454	-80.35
15.6642	-78.75
15.6829	-77.53
15.7016	-78.18
15.7204	-83.76
15.7391	-88.04
15.7578	-80.53
15.7766	-80.29
15.7953	-83.81
15.8141	-83.13
15.8328	-82.20
15.8515	-80.94
15.8703	-81.81
15.8890	-90.22
15.9077	-92.97
15.9265	-99.62
15.9452	-93.07
15.9639	-100.65
15.9827	-89.27
16.0014	-94.93
16.0202	-95.00
16.0389	-93.99
16.0576	-102.13
16.0764	-103.00
16.0951	-91.27
16.1138	-95.90
16.1326	-85.71
16.1513	-85.94
16.1701	-92.35
16.1888	-95.30
16.2075	-89.41
16.2263	-92.80
16.2450	-91.75
16.2637	-89.30
16.2825	-97.54
16.3012	-91.94
16.3200	-91.60
16.3387	-92.75
16.3574	-92.83
16.3762	-90.20
16.3949	-87.62
16.4136	-94.46
16.4324	-108.04
16.4511	-94.03
16.4698	-88.02
16.4886	-91.66
16.5073	-98.42
16.5261	-103.75
16.5448	-98.08
16.5635	-88.88
16.5823	-95.06
16.6010	-90.47
16.6197	-88.68
16.6385	-89.67
16.6572	-101.59
16.6760	-94.05
16.6947	-91.01
16.7134	-89.17
16.7322	-93.01
16.7509	-89.48
16.7696	-93.80
16.7884	-89.75
16.8071	-87.82
16.8259	-86.79
16.8446	-91.49
16.8633	-99.93
16.8821	-99.32
16.9008	-101.78
16.9195	-108.56
16.9383	-90.72
16.9570	-88.07
16.9757	-92.98
16.9945	-94.95
17.0132	-90.48
17.0320	-95.39
17.0507	-99.26
17.0694	-100.84
17.0882	-95.53
17.1069	-101.56
17.1256	-96.85
17.1444	-94.65
17.1631	-95.49
17.1819	-94.88
17.2006	-92.82
17.2193	-89.25
17.2381	-96.38
17.2568	-90.63
17.2755	-92.34
17.2943	-98.15
17.3130	-90.56
17.3318	-89.22
17.3505	-97.76
17.3692	-95.11
17.3880	-89.93
17.4067	-93.08
17.4254	-115.20
17.4442	-98.04
17.4629	-94.31
17.4816	-95.31
17.5004	-95.13
17.5191	-97.66
17.5379	-99.57
17.5566	-102.94
17.5753	-99.12
17.5941	-107.73
17.6128	-98.79
17.6315	-102.44
17.6503	-96.54
17.6690	-95.15
17.6878	-106.31
17.7065	-106.99
17.7252	-100.65
17.7440	-94.84
17.7627	-94.06
17.7814	-92.60
17.8002	-102.33
17.8189	-93.51
17.8377	-88.15
17.8564	-93.72
17.8751	-97.49
17.8939	-107.56
17.9126	-100.66
17.9313	-82.73
17.9501	-81.46
17.9688	-94.30
17.9875	-85.43
18.0063	-87.91
18.0250	-82.07
18.0438	-88.86
18.0625	-88.99
18.0812	-89.01
18.1000	-90.98
18.1187	-104.61
18.1374	-91.40
18.1562	-93.45
18.1749	-94.52
18.1937	-93.99
18.2124	-96.81
18.2311	-106.56
18.2499	-108.11
18.2686	-104.83
18.2873	-95.09
18.3061	-90.60
18.3248	-93.54
18.3436	-101.08
18.3623	-113.99
18.3810	-99.61
18.3998	-99.74
18.4185	-106.93
18.4372	-97.96
18.4560	-94.89
18.4747	-95.49
18.4934	-93.67
18.5122	-101.51
18.5309	-98.11
18.5497	-93.40
18.5684	-99.35
18.5871	-101.72
18.6059	-104.24
18.6246	-100.62
18.6433	-94.25
18.6621	-98.60
18.6808	-95.83
18.6996	-97.82
18.7183	-100.48
18.7370	-100.29
18.7558	-106.50
18.7745	-98.96
18.7932	-116.71
18.8120	-102.83
18.8307	-97.40
18.8495	-91.62
18.8682	-97.08
18.8869	-93.95
18.9057	-93.03
18.9244	-103.93
18.9431	-100.40
18.9619	-96.18
18.9806	-97.00
18.9993	-97.46
19.0181	-91.34
19.0368	-93.46
19.0556	-108.12
19.0743	-108.73
19.0930	-97.93
19.1118	-102.33
19.1305	-92.73
19.1492	-95.28
19.1680	-97.84
19.1867	-98.57
19.2055	-91.15
19.2242	-90.01
19.2429	-104.13
19.2617	-94.53
19.2804	-90.39
19.2991	-91.18
19.3179	-91.77
19.3366	-92.68
19.3554	-97.82
19.3741	-96.96
19.3928	-100.10
19.4116	-98.62
19.4303	-102.04
19.4490	-96.57
19.4678	-97.17
19.4865	-97.85
19.5052	-94.98
19.5240	-97.91
19.5427	-96.95
19.5615	-91.14
19.5802	-94.27
19.5989	-107.91
19.6177	-100.04
19.6364	-113.36
19.6551	-97.82
19.6739	-95.15
19.6926	-95.55
19.7114	-96.73
19.7301	-95.13
19.7488	-93.41
19.7676	-90.47
19.7863	-96.60
19.8050	-94.50
19.8238	-95.14
19.8425	-107.03
19.8613	-102.37
19.8800	-98.94
19.8987	-96.64
19.9175	-94.14
19.9362	-102.02
19.9549	-100.58
19.9737	-99.44
19.9924	-108.62
20.0111	-119.47
20.0299	-103.92
20.0486	-100.36
20.0674	-95.97
20.0861	-101.93
20.1048	-91.76
20.1236	-92.05
20.1423	-114.61
20.1610	-117.19
20.1798	-100.73
20.1985	-105.29
20.2173	-106.43
20.2360	-97.31
20.2547	-97.81
20.2735	-95.43
20.2922	-102.61
20.3109	-100.18
20.3297	-99.83
20.3484	-93.90
20.3672	-99.21
20.3859	-97.37
20.4046	-98.91
20.4234	-103.41
20.4421	-96.35
20.4608	-95.92
20.4796	-95.62
20.4983	-92.91
20.5170	-92.59
20.5358	-102.29
20.5545	-98.81
20.5733	-95.54
20.5920	-102.89
20.6107	-95.36
20.6295	-104.23
20.6482	-101.10
20.6669	-105.58
20.6857	-112.07
20.7044	-108.51
20.7232	-105.11
20.7419	-106.70
20.7606	-102.31
20.7794	-97.73
20.7981	-94.55
20.8168	-96.53
20.8356	-106.66
20.8543	-100.74
20.8730	-99.43
20.8918	-106.28
20.9105	-101.68
20.9293	-111.39
20.9480	-100.59
20.9667	-99.52
20.9855	-96.06
21.0042	-105.68
21.0229	-101.33
21.0417	-97.61
21.0604	-99.07
21.0792	-97.38
21.0979	-97.34
21.1166	-98.82
21.1354	-105.12
21.1541	-101.08
21.1728	-101.91
21.1916	-101.17
21.2103	-105.25
21.2291	-98.97
21.2478	-95.40
21.2665	-101.14
21.2853	-103.97
21.3040	-101.44
21.3227	-98.60
21.3415	-102.04
21.3602	-105.84
21.3789	-109.28
21.3977	-113.46
21.4164	-102.20
21.4352	-102.25
21.4539	-102.28
21.4726	-99.59
21.4914	-99.23
21.5101	-104.05
21.5288	-106.59
21.5476	-101.36
21.5663	-97.85
21.5851	-104.76
21.6038	-99.66
21.6225	-96.23
21.6413	-98.01
21.6600	-109.32
21.6787	-99.69
21.6975	-98.45
21.7162	-103.35
21.7350	-110.45
21.7537	-105.80
21.7724	-95.91
21.7912	-99.96
21.8099	-105.87
21.8286	-108.08
21.8474	-101.89
21.8661	-103.93
21.8848	-101.11
21.9036	-98.49
21.9223	-97.42
21.9411	-99.08
21.9598	-101.91
21.9785	-99.48
21.9973	-109.35
22.0160	-116.91
22.0347	-99.66
22.0535	-100.69
22.0722	-105.47
22.0910	-106.40
22.1097	-104.15
22.1284	-101.84
22.1472	-101.91
22.1659	-99.96
22.1846	-94.10
22.2034	-94.30
22.2221	-94.60
22.2409	-100.48
22.2596	-95.88
22.2783	-112.20
22.2971	-100.80
22.3158	-114.26
22.3345	-101.70
22.3533	-99.82
22.3720	-100.36
22.3907	-109.55
22.4095	-113.47
22.4282	-102.36
22.4470	-103.32
22.4657	-100.10
22.4844	-98.51
22.5032	-98.52
22.5219	-94.58
22.5406	-97.33
22.5594	-99.43
22.5781	-101.28
22.5969	-109.31
22.6156	-113.21
22.6343	-105.11
22.6531	-102.02
22.6718	-108.97
22.6905	-103.88
22.7093	-107.92
22.7280	-98.58
22.7468	-101.71
22.7655	-104.05
22.7842	-126.36
22.8030	-107.60
22.8217	-99.54
22.8404	-97.89
22.8592	-105.26
22.8779	-110.01
22.8966	-102.66
22.9154	-98.55
22.9341	-95.92
22.9529	-98.21
22.9716	-96.78
22.9903	-97.07
23.0091	-98.26
23.0278	-100.75
23.0465	-108.23
23.0653	-102.05
23.0840	-97.78
23.1028	-99.53
23.1215	-112.94
23.1402	-106.61
23.1590	-98.03
23.1777	-101.09
23.1964	-105.76
23.2152	-105.89
23.2339	-109.57
23.2527	-96.34
23.2714	-97.93
23.2901	-101.03
23.3089	-108.22
23.3276	-100.87
23.3463	-108.34
23.3651	-115.68
23.3838	-105.89
23.4025	-98.85
23.4213	-103.96
23.4400	-107.00
23.4588	-105.03
23.4775	-103.64
23.4962	-104.31
23.5150	-94.69
23.5337	-94.98
23.5524	-99.52
23.5712	-101.64
23.5899	-100.30
23.6087	-112.74
23.6274	-98.03
23.6461	-96.62
23.6649	-96.10
23.6836	-96.93
23.7023	-97.91
23.7211	-99.45
23.7398	-100.45
23.7586	-105.91
23.7773	-95.06
23.7960	-97.70
23.8148	-103.52
23.8335	-98.94
23.8522	-100.20
23.8710	-108.71
23.8897	-106.45
23.9084	-121.48
23.9272	-100.52
23.9459	-99.82
23.9647	-103.85
23.9834	-104.61
24.0021	-103.59
24.0209	-108.03
24.0396	-101.29
24.0583	-104.13
24.0771	-106.95
24.0958	-108.14
24.1146	-112.94
24.1333	-100.55
24.1520	-105.61
24.1708	-97.48
24.1895	-102.30
24.2082	-99.96
24.2270	-109.83
24.2457	-105.46
24.2645	-109.04
24.2832	-101.36
24.3019	-105.07
24.3207	-104.66
24.3394	-103.98
24.3581	-103.92
24.3769	-104.11
24.3956	-100.11
24.4143	-104.24
24.4331	-101.91
24.4518	-110.04
24.4706	-98.03
24.4893	-94.02
24.5080	-97.96
24.5268	-109.97
24.5455	-100.36
24.5642	-98.37
24.5830	-102.18
24.6017	-99.00
24.6205	-101.83
24.6392	-96.52
24.6579	-96.42
24.6767	-101.51
24.6954	-108.16
24.7141	-113.31
24.7329	-109.01
24.7516	-116.12
24.7704	-117.33
24.7891	-115.49
24.8078	-103.92
24.8266	-103.80
24.8453	-100.92
24.8640	-109.71
24.8828	-117.57
24.9015	-102.30
24.9202	-101.49
24.9390	-104.00
24.9577	-100.38
24.9765	-101.07
24.9952	-102.51
25.0139	-104.79
25.0327	-113.16
25.0514	-104.38
25.0701	-108.89
25.0889	-104.64
25.1076	-102.27
25.1264	-98.29
25.1451	-98.05
25.1638	-108.98
25.1826	-101.25
25.2013	-102.04
25.2200	-101.07
25.2388	-99.99
25.2575	-102.79
25.2763	-99.22
25.2950	-97.65
25.3137	-101.14
25.3325	-108.79
25.3512	-110.01
25.3699	-105.08
25.3887	-105.06
25.4074	-98.68
25.4261	-97.95
25.4449	-107.53
25.4636	-102.98
25.4824	-105.51
25.5011	-114.63
25.5198	-110.77
25.5386	-104.36
25.5573	-102.21
25.5760	-107.04
25.5948	-102.29
25.6135	-97.58
25.6323	-95.15
25.6510	-117.30
25.6697	-91.50
25.6885	-92.59
25.7072	-99.37
25.7259	-102.42
25.7447	-106.33
25.7634	-97.64
25.7822	-96.67
25.8009	-94.12
25.8196	-93.39
25.8384	-96.64
25.8571	-101.88
25.8758	-102.01
25.8946	-105.56
25.9133	-105.78
25.9320	-107.49
25.9508	-108.12
25.9695	-99.08
25.9883	-95.17
26.0070	-100.29
26.0257	-104.11
26.0445	-100.58
26.0632	-120.62
26.0819	-101.97
26.1007	-101.66
26.1194	-114.08
26.1382	-102.31
26.1569	-100.00
26.1756	-116.48
26.1944	-125.27
26.2131	-103.75
26.2318	-100.16
26.2506	-92.65
26.2693	-94.09
26.2881	-106.03
26.3068	-105.84
26.3255	-106.24
26.3443	-109.95
26.3630	-110.36
26.3817	-104.65
26.4005	-100.92
26.4192	-102.43
26.4379	-100.68
26.4567	-99.51
26.4754	-106.18
26.4942	-104.79
26.5129	-102.90
26.5316	-100.52
26.5504	-105.34
26.5691	-107.94
26.5878	-106.12
26.6066	-100.98
26.6253	-103.08
26.6441	-99.69
26.6628	-98.81
26.6815	-99.60
26.7003	-109.25
26.7190	-101.08
26.7377	-103.09
26.7565	-104.50
26.7752	-102.97
26.7940	-104.36
26.8127	-99.59
26.8314	-107.16
26.8502	-107.63
26.8689	-104.52
26.8876	-100.59
26.9064	-107.16
26.9251	-118.01
26.9438	-101.83
26.9626	-102.32
26.9813	-106.63
27.0001	-117.85
27.0188	-103.37
27.0375	-104.12
27.0563	-110.59
27.0750	-104.03
27.0937	-97.09
27.1125	-101.32
27.1312	-100.36
27.1500	-97.62
27.1687	-95.20
27.1874	-93.77
27.2062	-95.85
27.2249	-101.56
27.2436	-106.52
27.2624	-105.16
27.2811	-97.57
27.2999	-95.31
27.3186	-104.43
27.3373	-99.90
27.3561	-99.77
27.3748	-99.05
27.3935	-101.18
27.4123	-103.57
27.4310	-99.72
27.4497	-109.44
27.4685	-112.08
27.4872	-106.14
27.5060	-101.25
27.5247	-104.57
27.5434	-107.84
27.5622	-103.21
27.5809	-103.73
27.5996	-116.34
27.6184	-104.37
27.6371	-105.84
27.6559	-98.48
27.6746	-100.83
27.6933	-103.74
27.7121	-110.58
27.7308	-110.36
27.7495	-100.26
27.7683	-102.34
27.7870	-93.99
27.8058	-92.91
27.8245	-104.28
27.8432	-108.08
27.8620	-94.33
27.8807	-94.38
27.8994	-98.97
27.9182	-113.59
27.9369	-102.00
27.9556	-99.83
27.9744	-103.45
27.9931	-101.50
28.0119	-94.82
28.0306	-95.64
28.0493	-96.91
28.0681	-101.30
28.0868	-96.61
28.1055	-99.04


==> Figures/measurements/1sphere_time/01_antcal_raw_24_calibrated.txt <==
range_m	amplitude_dB
-1.8737	-101.94
-1.8550	-101.78
-1.8362	-95.13
-1.8175	-101.41
-1.7988	-109.10
-1.7800	-106.28
-1.7613	-106.61
-1.7425	-106.96
-1.7238	-99.55
-1.7051	-102.25
-1.6863	-95.11
-1.6676	-94.16
-1.6489	-102.37
-1.6301	-102.08
-1.6114	-97.30
-1.5926	-102.57
-1.5739	-117.73
-1.5552	-93.35
-1.5364	-88.02
-1.5177	-96.42
-1.4990	-89.31
-1.4802	-111.36
-1.4615	-89.01
-1.4428	-90.69
-1.4240	-80.79
-1.4053	-70.57
-1.3865	-74.98
-1.3678	-92.24
-1.3491	-113.74
-1.3303	-99.82
-1.3116	-99.96
-1.2929	-94.11
-1.2741	-100.59
-1.2554	-103.39
-1.2366	-101.89
-1.2179	-102.59
-1.1992	-95.72
-1.1804	-96.39
-1.1617	-94.07
-1.1430	-109.42
-1.1242	-98.63
-1.1055	-99.17
-1.0867	-109.84
-1.0680	-101.08
-1.0493	-103.70
-1.0305	-102.58
-1.0118	-105.47
-0.9931	-110.83
-0.9743	-96.30
-0.9556	-108.58
-0.9369	-107.70
-0.9181	-103.88
-0.8994	-105.54
-0.8806	-97.37
-0.8619	-99.97
-0.8432	-112.62
-0.8244	-94.52
-0.8057	-92.60
-0.7870	-98.46
-0.7682	-99.32
-0.7495	-97.00
-0.7307	-95.42
-0.7120	-102.63
-0.6933	-107.75
-0.6745	-100.79
-0.6558	-107.97
-0.6371	-98.19
-0.6183	-97.38
-0.5996	-110.41
-0.5808	-101.10
-0.5621	-108.22
-0.5434	-97.81
-0.5246	-102.27
-0.5059	-102.45
-0.4872	-99.39
-0.4684	-105.14
-0.4497	-105.31
-0.4310	-98.44
-0.4122	-92.42
-0.3935	-88.65
-0.3747	-95.12
-0.3560	-115.91
-0.3373	-95.21
-0.3185	-94.98
-0.2998	-103.04
-0.2811	-97.87
-0.2623	-107.82
-0.2436	-106.87
-0.2248	-98.35
-0.2061	-98.16
-0.1874	-94.66
-0.1686	-92.58
-0.1499	-82.24
-0.1312	-64.68
-0.1124	-52.86
-0.0937	-50.73
-0.0749	-73.01
-0.0562	-54.49
-0.0375	-57.62
-0.0187	-6.06
0.0000	-0.00
0.0187	-5.99
0.0375	-56.86
0.0562	-53.23
0.0749	-89.15
0.0937	-50.56
0.1124	-52.24
0.1312	-64.16
0.1499	-81.46
0.1686	-86.80
0.1874	-84.89
0.2061	-90.47
0.2248	-93.10
0.2436	-92.68
0.2623	-99.45
0.2811	-98.36
0.2998	-95.44
0.3185	-106.75
0.3373	-98.59
0.3560	-103.91
0.3747	-95.05
0.3935	-89.65
0.4122	-94.82
0.4310	-102.54
0.4497	-96.20
0.4684	-99.62
0.4872	-112.89
0.5059	-97.29
0.5246	-95.48
0.5434	-98.04
0.5621	-94.39
0.5808	-99.10
0.5996	-97.60
0.6183	-87.01
0.6371	-81.99
0.6558	-82.85
0.6745	-90.48
0.6933	-91.82
0.7120	-82.91
0.7307	-84.57
0.7495	-76.33
0.7682	-72.45
0.7870	-75.25
0.8057	-73.93
0.8244	-89.40
0.8432	-72.70
0.8619	-75.89
0.8806	-78.91
0.8994	-85.50
0.9181	-85.60
0.9369	-84.71
0.9556	-81.38
0.9743	-75.32
0.9931	-75.60
1.0118	-76.95
1.0305	-77.78
1.0493	-78.87
1.0680	-80.79
1.0867	-79.24
1.1055	-84.47
1.1242	-80.74
1.1430	-75.18
1.1617	-75.73
1.1804	-78.80
1.1992	-81.12
1.2179	-83.58
1.2366	-77.55
1.2554	-77.47
1.2741	-85.04
1.2929	-77.55
1.3116	-73.66
1.3303	-78.86
1.3491	-86.34
1.3678	-77.06
1.3865	-75.86
1.4053	-78.03
1.4240	-49.72
1.4428	-43.11
1.4615	-44.05
1.4802	-59.80
1.4990	-55.34
1.5177	-49.67
1.5364	-52.75
1.5552	-50.70
1.5739	-49.29
1.5926	-51.87
1.6114	-64.74
1.6301	-68.29
1.6489	-58.40
1.6676	-55.80
1.6863	-56.53
1.7051	-61.84
1.7238	-62.76
1.7425	-63.57
1.7613	-57.15
1.7800	-61.24
1.7988	-60.11
1.8175	-59.23
1.8362	-62.93
1.8550	-76.16
1.8737	-81.70
1.8924	-80.35
1.9112	-66.18
1.9299	-64.21
1.9487	-57.27
1.9674	-49.81
1.9861	-52.42
2.0049	-55.81
2.0236	-56.15
2.0423	-52.81
2.0611	-53.01
2.0798	-57.36
2.0985	-59.10
2.1173	-79.38
2.1360	-66.57
2.1548	-68.20
2.1735	-74.63
2.1922	-73.92
2.2110	-82.92
2.2297	-68.10
2.2484	-59.82
2.2672	-59.37
2.2859	-58.49
2.3047	-60.25
2.3234	-64.30
2.3421	-67.49
2.3609	-69.12
2.3796	-70.52
2.3983	-74.91
2.4171	-100.89
2.4358	-79.69
2.4546	-76.68
2.4733	-69.74
2.4920	-80.19
2.5108	-71.37
2.5295	-69.89
2.5482	-72.12
2.5670	-68.55
2.5857	-73.37
2.6044	-71.60
2.6232	-68.65
2.6419	-75.83
2.6607	-74.48
2.6794	-76.13
2.6981	-78.74
2.7169	-99.33
2.7356	-77.72
2.7543	-75.71
2.7731	-79.93
2.7918	-73.58
2.8106	-74.37
2.8293	-72.65
2.8480	-75.01
2.8668	-74.36
2.8855	-68.48
2.9042	-68.31
2.9230	-78.83
2.9417	-69.52
2.9605	-68.11
2.9792	-76.80
2.9979	-74.76
3.0167	-77.18
3.0354	-75.14
3.0541	-80.53
3.0729	-73.50
3.0916	-72.38
3.1103	-76.19
3.1291	-79.93
3.1478	-80.61
3.1666	-93.22
3.1853	-78.45
3.2040	-78.31
3.2228	-92.70
3.2415	-74.02
3.2602	-70.91
3.2790	-81.63
3.2977	-87.16
3.3165	-80.57
3.3352	-77.11
3.3539	-74.96
3.3727	-69.68
3.3914	-73.03
3.4101	-77.74
3.4289	-76.59
3.4476	-68.63
3.4664	-75.78
3.4851	-82.92
3.5038	-81.04
3.5226	-81.09
3.5413	-75.43
3.5600	-78.13
3.5788	-73.96
3.5975	-90.97
3.6162	-70.43
3.6350	-73.43
3.6537	-76.26
3.6725	-69.13
3.6912	-68.17
3.7099	-76.75
3.7287	-72.72
3.7474	-76.47
3.7661	-73.37
3.7849	-76.16
3.8036	-72.19
3.8224	-69.44
3.8411	-69.95
3.8598	-70.41
3.8786	-68.58
3.8973	-71.42
3.9160	-76.39
3.9348	-76.37
3.9535	-75.42
3.9723	-74.66
3.9910	-77.38
4.0097	-76.35
4.0285	-78.21
4.0472	-82.47
4.0659	-77.07
4.0847	-73.06
4.1034	-73.64
4.1221	-74.40
4.1409	-71.46
4.1596	-71.19
4.1784	-70.21
4.1971	-74.35
4.2158	-85.53
4.2346	-85.66
4.2533	-80.69
4.2720	-77.07
4.2908	-79.16
4.3095	-76.34
4.3283	-70.13
4.3470	-69.91
4.3657	-68.36
4.3845	-71.40
4.4032	-75.63
4.4219	-73.88
4.4407	-77.02
4.4594	-74.68
4.4781	-82.43
4.4969	-75.11
4.5156	-80.54
4.5344	-73.33
4.5531	-68.87
4.5718	-81.85
4.5906	-75.05
4.6093	-77.41
4.6280	-74.89
4.6468	-72.99
4.6655	-73.01
4.6843	-83.00
4.7030	-69.92
4.7217	-70.96
4.7405	-81.50
4.7592	-71.16
4.7779	-73.30
4.7967	-79.55
4.8154	-71.24
4.8342	-70.89
4.8529	-67.40
4.8716	-68.22
4.8904	-67.17
4.9091	-65.83
4.9278	-66.24
4.9466	-65.22
4.9653	-68.86
4.9840	-74.39
5.0028	-75.49
5.0215	-73.23
5.0403	-68.92
5.0590	-74.78
5.0777	-82.74
5.0965	-73.92
5.1152	-70.13
5.1339	-68.70
5.1527	-70.76
5.1714	-69.85
5.1902	-69.02
5.2089	-69.24
5.2276	-71.98
5.2464	-77.09
5.2651	-77.66
5.2838	-70.69
5.3026	-76.31
5.3213	-79.12
5.3401	-71.81
5.3588	-67.33
5.3775	-69.35
5.3963	-76.14
5.4150	-71.37
5.4337	-69.30
5.4525	-73.55
5.4712	-76.00
5.4899	-79.93
5.5087	-73.22
5.5274	-75.75
5.5462	-79.24
5.5649	-80.77
5.5836	-88.05
5.6024	-76.96
5.6211	-78.72
5.6398	-77.47
5.6586	-75.60
5.6773	-77.70
5.6961	-91.91
5.7148	-78.50
5.7335	-80.71
5.7523	-91.45
5.7710	-74.98
5.7897	-75.70
5.8085	-82.31
5.8272	-77.40
5.8460	-83.13
5.8647	-83.94
5.8834	-85.78
5.9022	-85.07
5.9209	-77.08
5.9396	-72.63
5.9584	-80.40
5.9771	-80.19
5.9958	-75.73
6.0146	-82.73
6.0333	-89.19
6.0521	-82.12
6.0708	-89.71
6.0895	-75.20
6.1083	-76.01
6.1270	-75.78
6.1457	-74.43
6.1645	-84.03
6.1832	-86.04
6.2020	-93.28
6.2207	-76.38
6.2394	-73.52
6.2582	-79.82
6.2769	-82.36
6.2956	-74.84
6.3144	-81.34
6.3331	-104.13
6.3519	-85.96
6.3706	-83.29
6.3893	-85.00
6.4081	-82.94
6.4268	-77.27
6.4455	-90.10
6.4643	-80.49
6.4830	-77.04
6.5017	-77.56
6.5205	-81.23
6.5392	-85.97
6.5580	-81.03
6.5767	-81.34
6.5954	-86.58
6.6142	-87.43
6.6329	-87.80
6.6516	-84.23
6.6704	-82.17
6.6891	-86.67
6.7079	-90.85
6.7266	-81.29
6.7453	-75.43
6.7641	-75.43
6.7828	-84.86
6.8015	-85.68
6.8203	-84.50
6.8390	-87.97
6.8578	-86.42
6.8765	-88.61
6.8952	-80.93
6.9140	-83.73
6.9327	-77.86
6.9514	-72.54
6.9702	-77.09
6.9889	-88.83
7.0076	-85.69
7.0264	-81.76
7.0451	-80.80
7.0639	-79.19
7.0826	-83.36
7.1013	-84.88
7.1201	-83.52
7.1388	-88.08
7.1575	-94.20
7.1763	-88.91
7.1950	-78.46
7.2138	-76.64
7.2325	-78.99
7.2512	-89.55
7.2700	-84.73
7.2887	-75.22
7.3074	-72.92
7.3262	-75.50
7.3449	-84.53
7.3637	-88.85
7.3824	-92.16
7.4011	-80.82
7.4199	-81.36
7.4386	-82.99
7.4573	-86.75
7.4761	-91.91
7.4948	-81.35
7.5135	-81.15
7.5323	-82.44
7.5510	-84.83
7.5698	-85.77
7.5885	-77.92
7.6072	-77.53
7.6260	-81.90
7.6447	-91.61
7.6634	-77.62
7.6822	-75.42
7.7009	-81.87
7.7197	-84.64
7.7384	-80.19
7.7571	-78.23
7.7759	-87.72
7.7946	-83.30
7.8133	-88.23
7.8321	-88.68
7.8508	-81.12
7.8696	-83.98
7.8883	-99.71
7.9070	-89.83
7.9258	-86.14
7.9445	-82.20
7.9632	-86.12
7.9820	-95.19
8.0007	-87.71
8.0194	-87.77
8.0382	-90.86
8.0569	-94.57
8.0757	-89.16
8.0944	-85.27
8.1131	-90.93
8.1319	-89.55
8.1506	-95.64
8.1693	-89.63
8.1881	-90.93
8.2068	-89.62
8.2256	-81.66
8.2443	-82.61
8.2630	-87.13
8.2818	-81.18
8.3005	-93.20
8.3192	-81.47
8.3380	-91.10
8.3567	-82.16
8.3755	-81.16
8.3942	-84.06
8.4129	-84.81
8.4317	-88.47
8.4504	-86.00
8.4691	-80.82
8.4879	-83.99
8.5066	-89.65
8.5253	-87.32
8.5441	-85.32
8.5628	-86.32
8.5816	-92.51
8.6003	-90.93
8.6190	-94.03
8.6378	-89.50
8.6565	-84.98
8.6752	-82.01
8.6940	-85.02
8.7127	-84.29
8.7315	-86.72
8.7502	-100.79
8.7689	-85.52
8.7877	-78.71
8.8064	-80.64
8.8251	-85.42
8.8439	-86.60
8.8626	-90.06
8.8814	-88.85
8.9001	-88.94
8.9188	-103.18
8.9376	-86.96
8.9563	-87.53
8.9750	-95.72
8.9938	-94.38
9.0125	-86.81
9.0312	-98.52
9.0500	-87.55
9.0687	-88.81
9.0875	-100.01
9.1062	-88.76
9.1249	-83.70
9.1437	-85.51
9.1624	-92.43
9.1811	-84.98
9.1999	-85.68
9.2186	-83.49
9.2374	-98.99
9.2561	-87.13
9.2748	-95.36
9.2936	-96.05
9.3123	-98.41
9.3310	-90.88
9.3498	-83.96
9.3685	-95.66
9.3873	-92.74
9.4060	-80.97
9.4247	-81.65
9.4435	-87.24
9.4622	-93.30
9.4809	-85.18
9.4997	-98.89
9.5184	-89.17
9.5371	-87.88
9.5559	-82.80
9.5746	-92.37
9.5934	-85.55
9.6121	-85.78
9.6308	-82.31
9.6496	-82.53
9.6683	-88.50
9.6870	-86.54
9.7058	-91.20
9.7245	-89.12
9.7433	-86.08
9.7620	-88.27
9.7807	-91.21
9.7995	-103.08
9.8182	-85.26
9.8369	-85.85
9.8557	-91.70
9.8744	-89.53
9.8932	-100.11
9.9119	-93.60
9.9306	-87.55
9.9494	-84.86
9.9681	-97.14
9.9868	-89.23
10.0056	-89.40
10.0243	-90.30
10.0430	-85.92
10.0618	-83.61
10.0805	-87.07
10.0993	-95.20
10.1180	-91.03
10.1367	-97.11
10.1555	-86.12
10.1742	-89.15
10.1929	-88.67
10.2117	-95.51
10.2304	-90.18
10.2492	-85.24
10.2679	-85.24
10.2866	-85.49
10.3054	-91.99
10.3241	-91.15
10.3428	-90.80
10.3616	-87.98
10.3803	-88.59
10.3991	-91.20
10.4178	-97.66
10.4365	-90.26
10.4553	-91.33
10.4740	-97.94
10.4927	-87.34
10.5115	-82.19
10.5302	-85.27
10.5489	-82.12
10.5677	-87.92
10.5864	-85.98
10.6052	-98.32
10.6239	-99.74
10.6426	-92.16
10.6614	-90.65
10.6801	-89.27
10.6988	-84.98
10.7176	-86.91
10.7363	-94.21
10.7551	-90.33
10.7738	-97.77
10.7925	-91.57
10.8113	-89.25
10.8300	-92.98
10.8487	-92.12
10.8675	-89.13
10.8862	-104.11
10.9050	-90.58
10.9237	-91.35
10.9424	-100.95
10.9612	-95.97
10.9799	-102.84
10.9986	-95.68
11.0174	-94.18
11.0361	-87.11
11.0548	-93.22
11.0736	-97.35
11.0923	-89.92
11.1111	-91.51
11.1298	-100.13
11.1485	-90.68
11.1673	-87.50
11.1860	-91.83
11.2047	-100.78
11.2235	-90.61
11.2422	-93.50
11.2610	-95.21
11.2797	-89.57
11.2984	-87.86
11.3172	-94.74
11.3359	-93.28
11.3546	-101.44
11.3734	-106.92
11.3921	-91.37
11.4109	-88.88
11.4296	-89.20
11.4483	-87.45
11.4671	-89.26
11.4858	-95.79
11.5045	-104.28
11.5233	-96.09
11.5420	-95.10
11.5607	-88.17
11.5795	-94.47
11.5982	-79.00
11.6170	-84.38
11.6357	-95.78
11.6544	-91.92
11.6732	-82.44
11.6919	-85.35
11.7106	-89.26
11.7294	-87.46
11.7481	-90.31
11.7669	-94.78
11.7856	-87.19
11.8043	-79.26
11.8231	-85.14
11.8418	-87.85
11.8605	-87.15
11.8793	-84.00
11.8980	-92.19
11.9168	-87.19
11.9355	-88.17
11.9542	-98.06
11.9730	-93.74
11.9917	-88.57
12.0104	-87.41
12.0292	-92.65
12.0479	-93.05
12.0666	-87.27
12.0854	-92.42
12.1041	-88.11
12.1229	-95.96
12.1416	-96.13
12.1603	-95.97
12.1791	-88.53
12.1978	-89.43
12.2165	-92.42
12.2353	-89.12
12.2540	-91.01
12.2728	-97.15
12.2915	-106.03
12.3102	-97.24
12.3290	-97.56
12.3477	-101.77
12.3664	-90.65
12.3852	-91.96
12.4039	-92.57
12.4226	-95.96
12.4414	-104.50
12.4601	-89.91
12.4789	-84.36
12.4976	-88.21
12.5163	-91.91
12.5351	-101.53
12.5538	-104.65
12.5725	-83.46
12.5913	-71.70
12.6100	-69.21
12.6288	-75.88
12.6475	-71.63
12.6662	-67.06
12.6850	-74.24
12.7037	-75.29
12.7224	-69.24
12.7412	-67.73
12.7599	-74.66
12.7787	-69.54
12.7974	-65.21
12.8161	-74.27
12.8349	-79.96
12.8536	-72.16
12.8723	-65.12
12.8911	-72.04
12.9098	-74.84
12.9285	-78.85
12.9473	-83.25
12.9660	-81.31
12.9848	-70.39
13.0035	-69.74
13.0222	-77.53
13.0410	-88.10
13.0597	-75.70
13.0784	-78.34
13.0972	-85.03
13.1159	-97.85
13.1347	-76.94
13.1534	-77.85
13.1721	-66.13
13.1909	-63.15
13.2096	-72.12
13.2283	-73.57
13.2471	-92.71
13.2658	-81.47
13.2846	-84.17
13.3033	-79.00
13.3220	-78.66
13.3408	-79.83
13.3595	-81.01
13.3782	-79.91
13.3970	-93.57
13.4157	-89.08
13.4344	-88.63
13.4532	-90.22
13.4719	-83.65
13.4907	-80.35
13.5094	-88.08
13.5281	-86.81
13.5469	-92.32
13.5656	-90.82
13.5843	-87.35
13.6031	-72.29
13.6218	-72.22
13.6406	-78.17
13.6593	-67.19
13.6780	-63.04
13.6968	-68.93
13.7155	-90.72
13.7342	-71.05
13.7530	-68.67
13.7717	-71.94
13.7905	-58.50
13.8092	-55.91
13.8279	-63.70
13.8467	-61.79
13.8654	-55.61
13.8841	-60.88
13.9029	-68.11
13.9216	-62.90
13.9403	-64.74
13.9591	-81.78
13.9778	-60.75
13.9966	-54.57
14.0153	-60.72
14.0340	-74.71
14.0528	-91.67
14.0715	-69.94
14.0902	-75.79
14.1090	-81.47
14.1277	-77.73
14.1465	-87.68
14.1652	-81.71
14.1839	-78.17
14.2027	-80.54
14.2214	-80.67
14.2401	-75.77
14.2589	-78.03
14.2776	-81.68
14.2964	-79.34
14.3151	-80.64
14.3338	-78.74
14.3526	-78.23
14.3713	-81.30
14.3900	-87.88
14.4088	-82.63
14.4275	-94.49
14.4462	-83.62
14.4650	-105.50
14.4837	-87.38
14.5025	-80.92
14.5212	-80.75
14.5399	-82.89
14.5587	-83.71
14.5774	-80.22
14.5961	-80.69
14.6149	-83.39
14.6336	-91.78
14.6524	-95.40
14.6711	-89.66
14.6898	-80.50
14.7086	-78.45
14.7273	-88.19
14.7460	-89.49
14.7648	-82.01
14.7835	-80.47
14.8023	-78.67
14.8210	-79.03
14.8397	-77.01
14.8585	-85.00
14.8772	-82.67
14.8959	-89.80
14.9147	-86.33
14.9334	-94.73
14.9521	-90.06
14.9709	-90.76
14.9896	-96.45
15.0084	-79.31
15.0271	-74.24
15.0458	-75.21
15.0646	-77.99
15.0833	-79.59
15.1020	-91.31
15.1208	-85.28
15.1395	-79.74
15.1583	-80.81
15.1770	-90.89
15.1957	-84.94
15.2145	-83.04
15.2332	-83.38
15.2519	-81.32
15.2707	-84.96
15.2894	-84.91
15.3082	-91.42
15.3269	-84.85
15.3456	-87.29
15.3644	-90.44
15.3831	-84.50
15.4018	-79.98
15.4206	-79.32
15.4393	-85.78
15.4580	-84.21
15.4768	-78.96
15.4955	-82.04
15.5143	-95.83
15.5330	-84.29
15.5517	-90.26
15.5705	-83.46
15.5892	-87.98
15.6079	-114.83
15.6267	-85.93
15.6454	-84.65
15.6642	-85.32
15.6829	-106.49
15.7016	-85.82
15.7204	-86.20
15.7391	-91.74
15.7578	-97.40
15.7766	-88.47
15.7953	-89.78
15.8141	-105.10
15.8328	-89.20
15.8515	-84.98
15.8703	-80.24
15.8890	-79.29
15.9077	-85.61
15.9265	-94.84
15.9452	-90.09
15.9639	-94.42
15.9827	-90.55
16.0014	-90.03
16.0202	-88.94
16.0389	-89.06
16.0576	-99.19
16.0764	-99.27
16.0951	-97.47
16.1138	-98.48
16.1326	-95.98
16.1513	-94.45
16.1701	-89.28
16.1888	-93.54
16.2075	-97.34
16.2263	-91.25
16.2450	-93.56
16.2637	-93.01
16.2825	-99.41
16.3012	-99.30
16.3200	-100.05
16.3387	-95.50
16.3574	-93.18
16.3762	-89.47
16.3949	-90.75
16.4136	-93.61
16.4324	-95.77
16.4511	-89.58
16.4698	-87.93
16.4886	-92.59
16.5073	-97.72
16.5261	-85.82
16.5448	-86.95
16.5635	-91.21
16.5823	-92.65
16.6010	-101.64
16.6197	-91.44
16.6385	-92.05
16.6572	-92.92
16.6760	-96.78
16.6947	-96.76
16.7134	-93.23
16.7322	-88.84
16.7509	-86.28
16.7696	-89.56
16.7884	-91.10
16.8071	-95.49
16.8259	-91.21
16.8446	-96.01
16.8633	-102.21
16.8821	-96.70
16.9008	-96.71
16.9195	-96.66
16.9383	-94.46
16.9570	-93.22
16.9757	-92.57
16.9945	-93.67
17.0132	-87.48
17.0320	-90.08
17.0507	-97.97
17.0694	-93.71
17.0882	-94.65
17.1069	-102.31
17.1256	-91.34
17.1444	-90.97
17.1631	-95.14
17.1819	-107.44
17.2006	-93.68
17.2193	-90.15
17.2381	-90.75
17.2568	-87.79
17.2755	-90.49
17.2943	-91.29
17.3130	-91.35
17.3318	-100.78
17.3505	-93.70
17.3692	-89.83
17.3880	-94.57
17.4067	-89.25
17.4254	-90.01
17.4442	-99.93
17.4629	-94.64
17.4816	-95.47
17.5004	-96.81
17.5191	-90.86
17.5379	-88.40
17.5566	-93.81
17.5753	-98.86
17.5941	-102.24
17.6128	-92.47
17.6315	-101.34
17.6503	-97.73
17.6690	-94.39
17.6878	-100.00
17.7065	-96.73
17.7252	-107.26
17.7440	-99.92
17.7627	-96.58
17.7814	-95.13
17.8002	-98.87
17.8189	-96.58
17.8377	-107.53
17.8564	-98.13
17.8751	-101.06
17.8939	-96.32
17.9126	-95.17
17.9313	-83.14
17.9501	-81.63
17.9688	-89.79
17.9875	-86.12
18.0063	-92.54
18.0250	-81.32
18.0438	-85.53
18.0625	-87.76
18.0812	-91.21
18.1000	-93.29
18.1187	-99.23
18.1374	-97.95
18.1562	-112.11
18.1749	-105.50
18.1937	-102.74
18.2124	-101.23
18.2311	-103.59
18.2499	-96.70
18.2686	-90.24
18.2873	-91.80
18.3061	-108.96
18.3248	-95.94
18.3436	-98.36
18.3623	-94.92
18.3810	-90.90
18.3998	-96.09
18.4185	-97.75
18.4372	-102.39
18.4560	-94.98
18.4747	-93.54
18.4934	-101.86
18.5122	-100.58
18.5309	-98.73
18.5497	-101.57
18.5684	-97.05
18.5871	-96.54
18.6059	-92.08
18.6246	-97.78
18.6433	-108.35
18.6621	-101.51
18.6808	-104.80
18.6996	-107.81
18.7183	-103.53
18.7370	-95.35
18.7558	-93.95
18.7745	-94.11
18.7932	-112.88
18.8120	-105.92
18.8307	-97.31
18.8495	-90.93
18.8682	-99.50
18.8869	-94.14
18.9057	-102.39
18.9244	-99.19
18.9431	-95.54
18.9619	-93.94
18.9806	-96.13
18.9993	-96.92
19.0181	-96.59
19.0368	-101.18
19.0556	-112.31
19.0743	-93.74
19.0930	-106.95
19.1118	-97.84
19.1305	-95.60
19.1492	-96.98
19.1680	-98.59
19.1867	-104.52
19.2055	-101.70
19.2242	-94.98
19.2429	-100.07
19.2617	-94.71
19.2804	-97.54
19.2991	-96.33
19.3179	-95.29
19.3366	-103.19
19.3554	-98.16
19.3741	-103.23
19.3928	-96.07
19.4116	-93.96
19.4303	-86.96
19.4490	-93.68
19.4678	-93.82
19.4865	-90.73
19.5052	-94.10
19.5240	-93.34
19.5427	-95.75
19.5615	-95.96
19.5802	-101.99
19.5989	-94.20
19.6177	-95.69
19.6364	-102.54
19.6551	-88.96
19.6739	-88.62
19.6926	-102.40
19.7114	-95.90
19.7301	-101.38
19.7488	-107.36
19.7676	-106.59
19.7863	-96.13
19.8050	-99.02
19.8238	-96.30
19.8425	-92.60
19.8613	-96.20
19.8800	-97.89
19.8987	-98.74
19.9175	-100.60
19.9362	-94.19
19.9549	-95.85
19.9737	-99.94
19.9924	-102.92
20.0111	-101.68
20.0299	-97.00
20.0486	-107.36
20.0674	-95.27
20.0861	-94.81
20.1048	-99.32
20.1236	-100.86
20.1423	-95.81
20.1610	-95.54
20.1798	-102.02
20.1985	-96.84
20.2173	-99.56
20.2360	-108.14
20.2547	-104.96
20.2735	-99.16
20.2922	-95.07
20.3109	-98.30
20.3297	-99.96
20.3484	-99.97
20.3672	-99.03
20.3859	-98.65
20.4046	-96.30
20.4234	-111.06
20.4421	-107.91
20.4608	-99.86
20.4796	-97.03
20.4983	-95.08
20.5170	-92.96
20.5358	-94.43
20.5545	-133.27
20.5733	-100.14
20.5920	-105.73
20.6107	-99.50
20.6295	-98.35
20.6482	-99.51
20.6669	-101.45
20.6857	-95.55
20.7044	-104.29
20.7232	-109.31
20.7419	-105.68
20.7606	-104.00
20.7794	-102.31
20.7981	-97.14
20.8168	-100.96
20.8356	-102.12
20.8543	-96.56
20.8730	-102.07
20.8918	-102.30
20.9105	-105.39
20.9293	-108.68
20.9480	-104.03
20.9667	-110.94
20.9855	-97.13
21.0042	-95.62
21.0229	-100.05
21.0417	-103.81
21.0604	-104.53
21.0792	-96.19
21.0979	-105.05
21.1166	-98.07
21.1354	-105.28
21.1541	-103.24
21.1728	-103.31
21.1916	-96.13
21.2103	-96.06
21.2291	-101.22
21.2478	-120.78
21.2665	-105.13
21.2853	-98.74
21.3040	-100.73
21.3227	-105.76
21.3415	-104.60
21.3602	-96.74
21.3789	-114.34
21.3977	-98.38
21.4164	-102.09
21.4352	-100.13
21.4539	-97.74
21.4726	-96.37
21.4914	-102.83
21.5101	-104.84
21.5288	-98.75
21.5476	-96.59
21.5663	-99.19
21.5851	-109.42
21.6038	-104.48
21.6225	-105.92
21.6413	-110.15
21.6600	-105.46
21.6787	-97.66
21.6975	-95.75
21.7162	-106.29
21.7350	-97.16
21.7537	-100.74
21.7724	-100.65
21.7912	-126.54
21.8099	-107.88
21.8286	-112.46
21.8474	-102.75
21.8661	-103.53
21.8848	-102.31
21.9036	-114.02
21.9223	-103.07
21.9411	-97.47
21.9598	-104.73
21.9785	-100.82
21.9973	-96.27
22.0160	-99.76
22.0347	-104.16
22.0535	-97.96
22.0722	-107.79
22.0910	-100.74
22.1097	-106.10
22.1284	-101.81
22.1472	-100.67
22.1659	-104.31
22.1846	-104.47
22.2034	-104.18
22.2221	-107.97
22.2409	-101.02
22.2596	-125.18
22.2783	-113.97
22.2971	-94.71
22.3158	-96.10
22.3345	-100.83
22.3533	-95.82
22.3720	-101.10
22.3907	-100.30
22.4095	-102.03
22.4282	-104.59
22.4470	-100.67
22.4657	-102.16
22.4844	-98.84
22.5032	-98.89
22.5219	-97.59
22.5406	-109.29
22.5594	-109.04
22.5781	-102.36
22.5969	-108.27
22.6156	-110.20
22.6343	-110.42
22.6531	-98.51
22.6718	-102.13
22.6905	-102.52
22.7093	-106.05
22.7280	-111.81
22.7468	-104.44
22.7655	-104.20
22.7842	-101.19
22.8030	-97.88
22.8217	-104.75
22.8404	-103.26
22.8592	-98.32
22.8779	-108.14
22.8966	-111.07
22.9154	-104.96
22.9341	-98.62
22.9529	-98.52
22.9716	-101.34
22.9903	-119.89
23.0091	-99.12
23.0278	-98.73
23.0465	-115.68
23.0653	-99.20
23.0840	-99.78
23.1028	-102.82
23.1215	-100.40
23.1402	-97.42
23.1590	-109.10
23.1777	-95.62
23.1964	-98.68
23.2152	-96.64
23.2339	-103.69
23.2527	-97.68
23.2714	-105.07
23.2901	-104.94
23.3089	-103.36
23.3276	-99.99
23.3463	-98.07
23.3651	-100.81
23.3838	-109.73
23.4025	-105.50
23.4213	-105.74
23.4400	-103.70
23.4588	-102.77
23.4775	-108.46
23.4962	-110.24
23.5150	-101.23
23.5337	-95.03
23.5524	-96.23
23.5712	-98.87
23.5899	-105.75
23.6087	-99.33
23.6274	-103.01
23.6461	-107.92
23.6649	-104.36
23.6836	-104.54
23.7023	-105.84
23.7211	-99.25
23.7398	-102.04
23.7586	-101.92
23.7773	-102.89
23.7960	-101.83
23.8148	-97.98
23.8335	-100.75
23.8522	-103.06
23.8710	-106.02
23.8897	-110.75
23.9084	-107.52
23.9272	-104.43
23.9459	-101.13
23.9647	-101.92
23.9834	-103.97
24.0021	-99.02
24.0209	-102.24
24.0396	-113.16
24.0583	-99.49
24.0771	-97.39
24.0958	-103.11
24.1146	-110.89
24.1333	-102.03
24.1520	-102.06
24.1708	-112.69
24.1895	-106.07
24.2082	-102.60
24.2270	-101.17
24.2457	-102.39
24.2645	-102.28
24.2832	-105.30
24.3019	-103.13
24.3207	-99.24
24.3394	-99.50
24.3581	-100.13
24.3769	-100.55
24.3956	-109.81
24.4143	-104.23
24.4331	-97.79
24.4518	-99.95
24.4706	-106.19
24.4893	-102.94
24.5080	-105.03
24.5268	-102.20
24.5455	-124.17
24.5642	-98.14
24.5830	-98.66
24.6017	-101.93
24.6205	-129.11
24.6392	-101.82
24.6579	-94.85
24.6767	-97.97
24.6954	-109.84
24.7141	-123.68
24.7329	-98.41
24.7516	-100.72
24.7704	-96.06
24.7891	-94.22
24.8078	-94.27
24.8266	-98.95
24.8453	-102.50
24.8640	-101.57
24.8828	-95.57
24.9015	-107.13
24.9202	-97.92
24.9390	-97.83
24.9577	-103.62
24.9765	-106.07
24.9952	-97.07
25.0139	-93.75
25.0327	-103.64
25.0514	-98.80
25.0701	-107.50
25.0889	-110.86
25.1076	-103.67
25.1264	-102.12
25.1451	-101.43
25.1638	-99.34
25.1826	-106.71
25.2013	-98.45
25.2200	-102.62
25.2388	-98.34
25.2575	-99.93
25.2763	-106.70
25.2950	-101.40
25.3137	-104.82
25.3325	-105.21
25.3512	-104.68
25.3699	-104.70
25.3887	-100.47
25.4074	-100.72
25.4261	-94.67
25.4449	-95.88
25.4636	-98.76
25.4824	-107.01
25.5011	-105.16
25.5198	-104.49
25.5386	-100.11
25.5573	-99.28
25.5760	-102.09
25.5948	-110.67
25.6135	-101.49
25.6323	-99.39
25.6510	-100.99
25.6697	-104.19
25.6885	-92.19
25.7072	-95.97
25.7259	-107.57
25.7447	-96.98
25.7634	-95.58
25.7822	-97.35
25.8009	-107.35
25.8196	-102.68
25.8384	-94.88
25.8571	-97.52
25.8758	-111.64
25.8946	-104.15
25.9133	-101.18
25.9320	-96.94
25.9508	-94.64
25.9695	-106.16
25.9883	-101.61
26.0070	-100.99
26.0257	-113.60
26.0445	-108.80
26.0632	-104.03
26.0819	-98.21
26.1007	-107.21
26.1194	-103.83
26.1382	-115.48
26.1569	-109.33
26.1756	-102.35
26.1944	-100.29
26.2131	-100.90
26.2318	-106.50
26.2506	-94.92
26.2693	-96.22
26.2881	-105.15
26.3068	-106.34
26.3255	-109.53
26.3443	-104.20
26.3630	-103.98
26.3817	-108.65
26.4005	-106.95
26.4192	-98.58
26.4379	-96.79
26.4567	-97.98
26.4754	-96.51
26.4942	-100.61
26.5129	-106.53
26.5316	-103.15
26.5504	-103.74
26.5691	-106.32
26.5878	-103.52
26.6066	-101.31
26.6253	-100.96
26.6441	-98.34
26.6628	-101.39
26.6815	-103.08
26.7003	-103.40
26.7190	-108.53
26.7377	-111.66
26.7565	-103.04
26.7752	-114.11
26.7940	-98.08
26.8127	-105.15
26.8314	-102.39
26.8502	-100.35
26.8689	-99.23
26.8876	-118.05
26.9064	-100.37
26.9251	-99.43
26.9438	-99.28
26.9626	-97.80
26.9813	-119.30
27.0001	-96.19
27.0188	-92.80
27.0375	-103.25
27.0563	-103.47
27.0750	-101.14
27.0937	-106.15
27.1125	-96.89
27.1312	-98.18
27.1500	-97.97
27.1687	-94.29
27.1874	-99.03
27.2062	-106.57
27.2249	-102.94
27.2436	-104.95
27.2624	-104.01
27.2811	-98.31
27.2999	-109.10
27.3186	-98.27
27.3373	-103.50
27.3561	-109.13
27.3748	-99.38
27.3935	-101.56
27.4123	-101.28
27.4310	-98.29
27.4497	-109.20
27.4685	-105.34
27.4872	-102.88
27.5060	-99.80
27.5247	-117.79
27.5434	-104.82
27.5622	-93.10
27.5809	-94.91
27.5996	-101.91
27.6184	-97.52
27.6371	-107.36
27.6559	-102.72
27.6746	-95.98
27.6933	-104.01
27.7121	-107.66
27.7308	-106.25
27.7495	-107.52
27.7683	-110.05
27.7870	-94.00
27.8058	-94.95
27.8245	-114.57
27.8432	-98.68
27.8620	-98.38
27.8807	-98.88
27.8994	-97.37
27.9182	-102.62
27.9369	-95.79
27.9556	-105.20
27.9744	-96.61
27.9931	-94.92
28.0119	-93.01
28.0306	-94.85
28.0493	-94.93
28.0681	-97.37
28.0868	-98.39
28.1055	-105.01


==> Figures/measurements/1sphere_time/01_antcal_raw_24_metal.txt <==
range_m	amplitude_dB
-1.8737	-98.36
-1.8550	-96.08
-1.8362	-97.92
-1.8175	-93.78
-1.7988	-97.90
-1.7800	-93.26
-1.7613	-94.58
-1.7425	-101.19
-1.7238	-115.58
-1.7051	-101.68
-1.6863	-98.70
-1.6676	-96.81
-1.6489	-98.65
-1.6301	-101.54
-1.6114	-111.19
-1.5926	-110.53
-1.5739	-98.75
-1.5552	-92.79
-1.5364	-91.48
-1.5177	-90.64
-1.4990	-88.97
-1.4802	-93.63
-1.4615	-94.06
-1.4428	-93.09
-1.4240	-89.05
-1.4053	-92.51
-1.3865	-89.59
-1.3678	-86.96
-1.3491	-93.28
-1.3303	-92.01
-1.3116	-92.83
-1.2929	-98.89
-1.2741	-87.60
-1.2554	-83.66
-1.2366	-92.33
-1.2179	-90.31
-1.1992	-92.54
-1.1804	-88.66
-1.1617	-110.69
-1.1430	-90.16
-1.1242	-93.38
-1.1055	-93.62
-1.0867	-88.39
-1.0680	-103.55
-1.0493	-92.20
-1.0305	-96.55
-1.0118	-87.29
-0.9931	-91.73
-0.9743	-86.92
-0.9556	-84.87
-0.9369	-105.17
-0.9181	-86.49
-0.8994	-96.69
-0.8806	-86.34
-0.8619	-86.06
-0.8432	-94.51
-0.8244	-97.31
-0.8057	-92.42
-0.7870	-98.34
-0.7682	-90.53
-0.7495	-91.34
-0.7307	-96.63
-0.7120	-91.74
-0.6933	-95.02
-0.6745	-95.97
-0.6558	-95.92
-0.6371	-91.86
-0.6183	-101.25
-0.5996	-83.96
-0.5808	-85.11
-0.5621	-97.45
-0.5434	-86.73
-0.5246	-88.10
-0.5059	-88.47
-0.4872	-81.19
-0.4684	-78.47
-0.4497	-90.62
-0.4310	-83.36
-0.4122	-89.61
-0.3935	-85.45
-0.3747	-84.92
-0.3560	-88.05
-0.3373	-81.95
-0.3185	-90.82
-0.2998	-76.13
-0.2811	-71.90
-0.2623	-74.83
-0.2436	-74.05
-0.2248	-76.66
-0.2061	-70.27
-0.1874	-71.29
-0.1686	-71.27
-0.1499	-81.86
-0.1312	-58.27
-0.1124	-49.79
-0.0937	-50.11
-0.0749	-51.41
-0.0562	-43.67
-0.0375	-25.79
-0.0187	-5.22
0.0000	-0.04
0.0187	-5.41
0.0375	-26.92
0.0562	-30.48
0.0749	-32.93
0.0937	-27.35
0.1124	-28.25
0.1312	-46.34
0.1499	-30.42
0.1686	-25.63
0.1874	-25.87
0.2061	-35.84
0.2248	-41.23
0.2436	-30.56
0.2623	-24.80
0.2811	-20.62
0.2998	-24.40
0.3185	-34.64
0.3373	-29.87
0.3560	-29.93
0.3747	-37.29
0.3935	-42.05
0.4122	-42.23
0.4310	-44.11
0.4497	-40.82
0.4684	-41.83
0.4872	-43.45
0.5059	-46.63
0.5246	-43.73
0.5434	-52.29
0.5621	-57.45
0.5808	-59.16
0.5996	-49.51
0.6183	-47.25
0.6371	-47.30
0.6558	-46.90
0.6745	-57.16
0.6933	-57.35
0.7120	-49.53
0.7307	-44.97
0.7495	-53.57
0.7682	-49.58
0.7870	-42.78
0.8057	-44.52
0.8244	-47.13
0.8432	-48.06
0.8619	-43.76
0.8806	-48.09
0.8994	-48.40
0.9181	-44.87
0.9369	-43.12
0.9556	-40.01
0.9743	-46.74
0.9931	-46.70
1.0118	-62.82
1.0305	-48.57
1.0493	-52.25
1.0680	-61.06
1.0867	-52.73
1.1055	-45.74
1.1242	-44.12
1.1430	-49.51
1.1617	-49.83
1.1804	-45.98
1.1992	-50.10
1.2179	-55.76
1.2366	-50.00
1.2554	-35.28
1.2741	-32.67
1.2929	-41.60
1.3116	-44.46
1.3303	-51.38
1.3491	-53.31
1.3678	-50.28
1.3865	-47.80
1.4053	-50.76
1.4240	-45.10
1.4428	-43.08
1.4615	-44.43
1.4802	-61.08
1.4990	-53.83
1.5177	-51.81
1.5364	-52.02
1.5552	-49.96
1.5739	-47.59
1.5926	-52.47
1.6114	-72.10
1.6301	-59.58
1.6489	-56.21
1.6676	-55.47
1.6863	-55.44
1.7051	-59.56
1.7238	-75.59
1.7425	-62.40
1.7613	-58.81
1.7800	-61.34
1.7988	-59.96
1.8175	-59.48
1.8362	-60.77
1.8550	-67.31
1.8737	-71.73
1.8924	-65.02
1.9112	-65.90
1.9299	-71.17
1.9487	-56.02
1.9674	-49.05
1.9861	-53.43
2.0049	-55.48
2.0236	-55.20
2.0423	-51.82
2.0611	-52.64
2.0798	-57.66
2.0985	-59.96
2.1173	-74.96
2.1360	-62.54
2.1548	-61.69
2.1735	-65.26
2.1922	-68.96
2.2110	-72.33
2.2297	-71.47
2.2484	-71.99
2.2672	-59.59
2.2859	-60.49
2.3047	-63.13
2.3234	-62.78
2.3421	-66.57
2.3609	-66.55
2.3796	-64.11
2.3983	-74.24
2.4171	-82.11
2.4358	-69.52
2.4546	-71.94
2.4733	-65.58
2.4920	-63.43
2.5108	-62.30
2.5295	-60.88
2.5482	-64.11
2.5670	-68.97
2.5857	-69.40
2.6044	-64.16
2.6232	-62.18
2.6419	-63.45
2.6607	-67.30
2.6794	-62.66
2.6981	-68.07
2.7169	-75.16
2.7356	-67.41
2.7543	-68.60
2.7731	-67.87
2.7918	-73.54
2.8106	-71.22
2.8293	-65.95
2.8480	-65.52
2.8668	-65.54
2.8855	-67.20
2.9042	-62.69
2.9230	-65.21
2.9417	-66.31
2.9605	-63.20
2.9792	-71.01
2.9979	-72.99
3.0167	-62.26
3.0354	-66.20
3.0541	-71.70
3.0729	-63.64
3.0916	-66.41
3.1103	-76.73
3.1291	-67.05
3.1478	-66.45
3.1666	-66.54
3.1853	-69.20
3.2040	-74.33
3.2228	-67.16
3.2415	-66.13
3.2602	-71.44
3.2790	-75.54
3.2977	-72.92
3.3165	-78.28
3.3352	-72.58
3.3539	-69.41
3.3727	-77.64
3.3914	-70.85
3.4101	-67.38
3.4289	-68.37
3.4476	-80.04
3.4664	-72.27
3.4851	-70.38
3.5038	-78.53
3.5226	-80.32
3.5413	-82.01
3.5600	-80.78
3.5788	-80.90
3.5975	-73.53
3.6162	-76.76
3.6350	-74.43
3.6537	-68.73
3.6725	-66.78
3.6912	-68.81
3.7099	-68.19
3.7287	-65.24
3.7474	-65.85
3.7661	-73.28
3.7849	-65.06
3.8036	-64.05
3.8224	-73.75
3.8411	-72.19
3.8598	-65.06
3.8786	-66.07
3.8973	-93.76
3.9160	-69.47
3.9348	-66.80
3.9535	-66.02
3.9723	-68.38
3.9910	-71.59
4.0097	-72.96
4.0285	-85.87
4.0472	-83.34
4.0659	-85.79
4.0847	-76.20
4.1034	-73.25
4.1221	-75.86
4.1409	-74.78
4.1596	-67.73
4.1784	-67.16
4.1971	-67.35
4.2158	-67.45
4.2346	-67.21
4.2533	-65.37
4.2720	-67.56
4.2908	-67.73
4.3095	-69.43
4.3283	-71.38
4.3470	-70.08
4.3657	-67.09
4.3845	-67.99
4.4032	-72.12
4.4219	-72.23
4.4407	-71.54
4.4594	-68.11
4.4781	-68.54
4.4969	-68.99
4.5156	-73.59
4.5344	-83.88
4.5531	-67.68
4.5718	-63.07
4.5906	-71.79
4.6093	-64.74
4.6280	-66.30
4.6468	-71.03
4.6655	-62.60
4.6843	-64.46
4.7030	-73.08
4.7217	-64.91
4.7405	-65.62
4.7592	-73.57
4.7779	-79.21
4.7967	-71.42
4.8154	-69.22
4.8342	-67.58
4.8529	-64.57
4.8716	-71.58
4.8904	-78.16
4.9091	-68.00
4.9278	-71.38
4.9466	-69.51
4.9653	-63.17
4.9840	-62.99
5.0028	-64.03
5.0215	-64.16
5.0403	-63.14
5.0590	-60.04
5.0777	-59.51
5.0965	-60.66
5.1152	-61.62
5.1339	-64.52
5.1527	-64.76
5.1714	-65.52
5.1902	-65.08
5.2089	-67.64
5.2276	-64.90
5.2464	-64.54
5.2651	-63.18
5.2838	-66.60
5.3026	-64.98
5.3213	-103.40
5.3401	-69.44
5.3588	-68.54
5.3775	-65.64
5.3963	-66.83
5.4150	-67.57
5.4337	-68.91
5.4525	-70.50
5.4712	-68.72
5.4899	-64.11
5.5087	-64.13
5.5274	-70.38
5.5462	-69.58
5.5649	-69.96
5.5836	-70.38
5.6024	-86.26
5.6211	-73.28
5.6398	-71.55
5.6586	-79.86
5.6773	-76.39
5.6961	-72.01
5.7148	-71.52
5.7335	-75.54
5.7523	-76.03
5.7710	-75.28
5.7897	-76.48
5.8085	-70.98
5.8272	-68.47
5.8460	-73.70
5.8647	-84.55
5.8834	-80.16
5.9022	-73.16
5.9209	-75.07
5.9396	-69.72
5.9584	-68.27
5.9771	-76.54
5.9958	-89.66
6.0146	-85.49
6.0333	-82.67
6.0521	-75.24
6.0708	-83.13
6.0895	-95.87
6.1083	-84.40
6.1270	-75.51
6.1457	-77.26
6.1645	-79.87
6.1832	-80.38
6.2020	-76.09
6.2207	-71.84
6.2394	-72.81
6.2582	-75.23
6.2769	-83.72
6.2956	-80.52
6.3144	-74.29
6.3331	-74.46
6.3519	-81.71
6.3706	-78.71
6.3893	-80.51
6.4081	-83.01
6.4268	-79.61
6.4455	-78.36
6.4643	-73.77
6.4830	-76.20
6.5017	-85.91
6.5205	-86.02
6.5392	-95.56
6.5580	-84.48
6.5767	-77.49
6.5954	-80.37
6.6142	-83.13
6.6329	-75.19
6.6516	-76.20
6.6704	-78.16
6.6891	-73.05
6.7079	-72.90
6.7266	-76.63
6.7453	-77.19
6.7641	-79.49
6.7828	-80.23
6.8015	-81.72
6.8203	-79.59
6.8390	-83.35
6.8578	-79.28
6.8765	-74.58
6.8952	-73.94
6.9140	-83.68
6.9327	-78.97
6.9514	-81.16
6.9702	-85.31
6.9889	-83.40
7.0076	-86.07
7.0264	-76.21
7.0451	-77.72
7.0639	-77.32
7.0826	-79.73
7.1013	-94.56
7.1201	-76.66
7.1388	-76.49
7.1575	-81.91
7.1763	-77.10
7.1950	-84.06
7.2138	-86.93
7.2325	-73.74
7.2512	-69.80
7.2700	-75.75
7.2887	-77.70
7.3074	-72.77
7.3262	-75.61
7.3449	-77.64
7.3637	-74.30
7.3824	-77.81
7.4011	-79.00
7.4199	-76.35
7.4386	-78.70
7.4573	-93.86
7.4761	-95.89
7.4948	-77.03
7.5135	-76.09
7.5323	-84.48
7.5510	-84.63
7.5698	-81.95
7.5885	-80.47
7.6072	-76.52
7.6260	-72.30
7.6447	-73.78
7.6634	-75.03
7.6822	-75.67
7.7009	-77.41
7.7197	-82.67
7.7384	-84.76
7.7571	-76.23
7.7759	-84.11
7.7946	-77.91
7.8133	-77.19
7.8321	-79.11
7.8508	-84.58
7.8696	-77.00
7.8883	-85.47
7.9070	-86.95
7.9258	-81.74
7.9445	-79.83
7.9632	-81.30
7.9820	-79.56
8.0007	-82.21
8.0194	-88.02
8.0382	-76.80
8.0569	-81.43
8.0757	-79.74
8.0944	-80.68
8.1131	-78.90
8.1319	-79.23
8.1506	-80.45
8.1693	-80.00
8.1881	-85.39
8.2068	-86.14
8.2256	-83.27
8.2443	-80.99
8.2630	-80.16
8.2818	-87.85
8.3005	-81.37
8.3192	-83.23
8.3380	-83.42
8.3567	-82.45
8.3755	-87.30
8.3942	-81.64
8.4129	-83.92
8.4317	-81.98
8.4504	-84.85
8.4691	-84.89
8.4879	-85.85
8.5066	-90.22
8.5253	-81.92
8.5441	-77.22
8.5628	-76.90
8.5816	-88.35
8.6003	-88.00
8.6190	-77.94
8.6378	-74.96
8.6565	-76.87
8.6752	-85.09
8.6940	-89.09
8.7127	-91.34
8.7315	-75.48
8.7502	-72.53
8.7689	-74.62
8.7877	-78.59
8.8064	-78.66
8.8251	-78.87
8.8439	-83.17
8.8626	-88.16
8.8814	-77.35
8.9001	-78.25
8.9188	-80.85
8.9376	-92.41
8.9563	-88.50
8.9750	-86.44
8.9938	-103.32
9.0125	-87.89
9.0312	-97.78
9.0500	-84.99
9.0687	-86.32
9.0875	-107.07
9.1062	-100.31
9.1249	-111.79
9.1437	-89.60
9.1624	-84.39
9.1811	-92.54
9.1999	-86.30
9.2186	-84.86
9.2374	-87.60
9.2561	-86.82
9.2748	-86.00
9.2936	-83.93
9.3123	-88.76
9.3310	-88.03
9.3498	-101.22
9.3685	-88.94
9.3873	-85.50
9.4060	-89.77
9.4247	-90.47
9.4435	-83.28
9.4622	-83.04
9.4809	-87.33
9.4997	-90.67
9.5184	-88.35
9.5371	-90.46
9.5559	-92.77
9.5746	-86.00
9.5934	-81.43
9.6121	-82.17
9.6308	-79.47
9.6496	-84.79
9.6683	-84.38
9.6870	-85.28
9.7058	-104.85
9.7245	-87.85
9.7433	-86.36
9.7620	-84.78
9.7807	-89.72
9.7995	-93.38
9.8182	-88.16
9.8369	-86.87
9.8557	-84.19
9.8744	-93.01
9.8932	-88.22
9.9119	-92.22
9.9306	-90.68
9.9494	-87.63
9.9681	-82.39
9.9868	-83.35
10.0056	-92.82
10.0243	-91.71
10.0430	-90.41
10.0618	-96.86
10.0805	-91.07
10.0993	-86.37
10.1180	-90.28
10.1367	-87.61
10.1555	-80.48
10.1742	-81.32
10.1929	-85.61
10.2117	-87.72
10.2304	-84.17
10.2492	-91.40
10.2679	-85.81
10.2866	-97.54
10.3054	-87.52
10.3241	-81.72
10.3428	-80.22
10.3616	-82.77
10.3803	-97.29
10.3991	-81.70
10.4178	-83.41
10.4365	-88.07
10.4553	-93.32
10.4740	-92.73
10.4927	-87.00
10.5115	-99.65
10.5302	-87.52
10.5489	-85.71
10.5677	-103.69
10.5864	-86.68
10.6052	-88.42
10.6239	-96.55
10.6426	-88.33
10.6614	-91.65
10.6801	-81.26
10.6988	-83.40
10.7176	-96.91
10.7363	-86.69
10.7551	-81.18
10.7738	-83.52
10.7925	-87.50
10.8113	-92.94
10.8300	-87.98
10.8487	-85.74
10.8675	-85.66
10.8862	-94.38
10.9050	-88.18
10.9237	-87.45
10.9424	-91.61
10.9612	-84.83
10.9799	-79.75
10.9986	-83.15
11.0174	-88.74
11.0361	-83.59
11.0548	-87.36
11.0736	-86.90
11.0923	-86.34
11.1111	-85.27
11.1298	-83.64
11.1485	-88.93
11.1673	-84.51
11.1860	-83.67
11.2047	-88.95
11.2235	-91.87
11.2422	-89.79
11.2610	-89.24
11.2797	-90.94
11.2984	-95.34
11.3172	-88.38
11.3359	-90.09
11.3546	-89.93
11.3734	-92.09
11.3921	-103.73
11.4109	-90.33
11.4296	-90.88
11.4483	-92.61
11.4671	-84.75
11.4858	-84.78
11.5045	-84.92
11.5233	-91.30
11.5420	-99.04
11.5607	-88.55
11.5795	-84.08
11.5982	-82.86
11.6170	-79.14
11.6357	-87.27
11.6544	-97.49
11.6732	-82.15
11.6919	-84.86
11.7106	-90.76
11.7294	-82.34
11.7481	-81.25
11.7669	-89.09
11.7856	-89.57
11.8043	-73.39
11.8231	-63.43
11.8418	-56.37
11.8605	-58.42
11.8793	-74.49
11.8980	-78.14
11.9168	-64.97
11.9355	-64.08
11.9542	-72.53
11.9730	-66.20
11.9917	-68.51
12.0104	-75.33
12.0292	-85.42
12.0479	-59.80
12.0666	-52.09
12.0854	-44.38
12.1041	-44.20
12.1229	-58.24
12.1416	-55.43
12.1603	-62.15
12.1791	-73.16
12.1978	-73.30
12.2165	-70.33
12.2353	-71.22
12.2540	-81.18
12.2728	-69.54
12.2915	-69.13
12.3102	-78.14
12.3290	-75.04
12.3477	-76.97
12.3664	-68.38
12.3852	-67.14
12.4039	-82.18
12.4226	-70.18
12.4414	-70.80
12.4601	-74.46
12.4789	-84.22
12.4976	-83.00
12.5163	-81.63
12.5351	-89.37
12.5538	-84.14
12.5725	-87.35
12.5913	-70.80
12.6100	-70.52
12.6288	-73.57
12.6475	-65.26
12.6662	-66.33
12.6850	-74.26
12.7037	-73.73
12.7224	-70.89
12.7412	-73.37
12.7599	-101.17
12.7787	-72.70
12.7974	-71.09
12.8161	-65.44
12.8349	-54.19
12.8536	-51.82
12.8723	-62.61
12.8911	-47.55
12.9098	-45.24
12.9285	-49.75
12.9473	-63.16
12.9660	-54.92
12.9848	-54.29
13.0035	-60.07
13.0222	-55.21
13.0410	-48.32
13.0597	-58.40
13.0784	-56.96
13.0972	-59.31
13.1159	-70.44
13.1347	-65.61
13.1534	-67.98
13.1721	-69.20
13.1909	-61.49
13.2096	-72.03
13.2283	-69.10
13.2471	-71.40
13.2658	-74.93
13.2846	-70.13
13.3033	-76.05
13.3220	-93.39
13.3408	-75.43
13.3595	-67.04
13.3782	-66.54
13.3970	-72.47
13.4157	-74.65
13.4344	-77.56
13.4532	-86.99
13.4719	-74.95
13.4907	-87.66
13.5094	-74.26
13.5281	-74.73
13.5469	-72.34
13.5656	-70.46
13.5843	-72.59
13.6031	-67.14
13.6218	-69.78
13.6406	-66.39
13.6593	-61.50
13.6780	-61.68
13.6968	-63.09
13.7155	-60.71
13.7342	-59.81
13.7530	-61.47
13.7717	-62.98
13.7905	-56.05
13.8092	-55.41
13.8279	-72.16
13.8467	-58.04
13.8654	-56.17
13.8841	-65.15
13.9029	-64.09
13.9216	-66.81
13.9403	-63.64
13.9591	-63.31
13.9778	-62.34
13.9966	-60.00
14.0153	-74.29
14.0340	-63.72
14.0528	-66.28
14.0715	-70.72
14.0902	-73.16
14.1090	-71.47
14.1277	-79.13
14.1465	-89.20
14.1652	-81.59
14.1839	-73.04
14.2027	-71.70
14.2214	-73.15
14.2401	-73.39
14.2589	-81.98
14.2776	-75.89
14.2964	-73.42
14.3151	-80.64
14.3338	-72.22
14.3526	-71.20
14.3713	-71.97
14.3900	-81.33
14.4088	-80.17
14.4275	-72.24
14.4462	-75.77
14.4650	-78.16
14.4837	-73.86
14.5025	-75.15
14.5212	-82.07
14.5399	-81.81
14.5587	-71.28
14.5774	-72.87
14.5961	-77.63
14.6149	-75.80
14.6336	-87.19
14.6524	-73.74
14.6711	-72.57
14.6898	-73.77
14.7086	-75.25
14.7273	-72.32
14.7460	-73.67
14.7648	-72.09
14.7835	-72.82
14.8023	-75.80
14.8210	-78.99
14.8397	-80.32
14.8585	-74.36
14.8772	-72.19
14.8959	-80.11
14.9147	-87.54
14.9334	-83.22
14.9521	-76.84
14.9709	-78.78
14.9896	-80.24
15.0084	-80.13
15.0271	-90.41
15.0458	-81.23
15.0646	-76.61
15.0833	-85.27
15.1020	-87.62
15.1208	-84.27
15.1395	-82.79
15.1583	-83.25
15.1770	-80.69
15.1957	-81.06
15.2145	-96.60
15.2332	-82.11
15.2519	-78.40
15.2707	-80.98
15.2894	-85.41
15.3082	-77.68
15.3269	-80.47
15.3456	-82.62
15.3644	-80.93
15.3831	-80.65
15.4018	-87.40
15.4206	-83.03
15.4393	-79.55
15.4580	-74.07
15.4768	-72.39
15.4955	-77.02
15.5143	-73.61
15.5330	-73.36
15.5517	-75.71
15.5705	-80.02
15.5892	-82.26
15.6079	-79.76
15.6267	-78.25
15.6454	-80.79
15.6642	-81.54
15.6829	-84.83
15.7016	-80.52
15.7204	-90.53
15.7391	-82.33
15.7578	-78.25
15.7766	-79.63
15.7953	-85.14
15.8141	-80.77
15.8328	-81.44
15.8515	-80.72
15.8703	-85.50
15.8890	-85.85
15.9077	-86.06
15.9265	-92.74
15.9452	-86.35
15.9639	-85.30
15.9827	-101.12
16.0014	-92.56
16.0202	-85.02
16.0389	-83.29
16.0576	-90.24
16.0764	-96.29
16.0951	-96.22
16.1138	-90.94
16.1326	-81.50
16.1513	-82.41
16.1701	-98.71
16.1888	-93.87
16.2075	-89.99
16.2263	-94.64
16.2450	-90.32
16.2637	-97.90
16.2825	-90.03
16.3012	-86.00
16.3200	-88.77
16.3387	-96.98
16.3574	-90.72
16.3762	-94.17
16.3949	-86.57
16.4136	-91.57
16.4324	-97.49
16.4511	-91.11
16.4698	-91.37
16.4886	-95.89
16.5073	-93.87
16.5261	-99.78
16.5448	-93.46
16.5635	-89.90
16.5823	-92.34
16.6010	-89.73
16.6197	-85.97
16.6385	-92.25
16.6572	-96.90
16.6760	-92.92
16.6947	-90.06
16.7134	-85.07
16.7322	-90.18
16.7509	-90.54
16.7696	-93.52
16.7884	-94.62
16.8071	-86.40
16.8259	-84.95
16.8446	-88.59
16.8633	-91.95
16.8821	-105.35
16.9008	-104.22
16.9195	-106.02
16.9383	-89.48
16.9570	-86.49
16.9757	-91.00
16.9945	-96.75
17.0132	-96.81
17.0320	-91.14
17.0507	-97.42
17.0694	-89.58
17.0882	-90.02
17.1069	-91.21
17.1256	-93.07
17.1444	-99.43
17.1631	-94.60
17.1819	-95.72
17.2006	-91.83
17.2193	-87.51
17.2381	-90.08
17.2568	-86.97
17.2755	-88.79
17.2943	-93.02
17.3130	-89.83
17.3318	-92.48
17.3505	-106.41
17.3692	-97.53
17.3880	-91.06
17.4067	-90.28
17.4254	-98.51
17.4442	-90.27
17.4629	-87.23
17.4816	-87.70
17.5004	-92.93
17.5191	-98.82
17.5379	-92.56
17.5566	-93.00
17.5753	-91.42
17.5941	-94.01
17.6128	-97.67
17.6315	-106.94
17.6503	-104.55
17.6690	-95.36
17.6878	-91.51
17.7065	-97.72
17.7252	-103.96
17.7440	-96.26
17.7627	-96.31
17.7814	-92.00
17.8002	-96.78
17.8189	-88.32
17.8377	-84.26
17.8564	-87.57
17.8751	-88.55
17.8939	-90.82
17.9126	-102.25
17.9313	-80.79
17.9501	-79.08
17.9688	-87.29
17.9875	-83.45
18.0063	-86.55
18.0250	-82.65
18.0438	-92.00
18.0625	-88.32
18.0812	-89.60
18.1000	-92.61
18.1187	-112.04
18.1374	-91.36
18.1562	-104.45
18.1749	-91.13
18.1937	-103.67
18.2124	-97.44
18.2311	-106.35
18.2499	-95.58
18.2686	-97.39
18.2873	-90.08
18.3061	-86.50
18.3248	-88.65
18.3436	-98.30
18.3623	-97.54
18.3810	-105.82
18.3998	-103.53
18.4185	-101.99
18.4372	-94.62
18.4560	-87.47
18.4747	-86.85
18.4934	-86.02
18.5122	-96.29
18.5309	-93.74
18.5497	-93.34
18.5684	-101.18
18.5871	-99.84
18.6059	-99.90
18.6246	-104.98
18.6433	-90.75
18.6621	-89.84
18.6808	-96.25
18.6996	-95.90
18.7183	-98.84
18.7370	-102.48
18.7558	-92.75
18.7745	-91.54
18.7932	-99.30
18.8120	-95.30
18.8307	-96.35
18.8495	-89.18
18.8682	-92.75
18.8869	-92.22
18.9057	-88.88
18.9244	-97.19
18.9431	-101.68
18.9619	-94.09
18.9806	-91.30
18.9993	-105.80
19.0181	-93.86
19.0368	-96.71
19.0556	-106.22
19.0743	-100.42
19.0930	-106.63
19.1118	-100.83
19.1305	-91.00
19.1492	-90.97
19.1680	-96.35
19.1867	-97.35
19.2055	-91.13
19.2242	-93.59
19.2429	-100.66
19.2617	-99.63
19.2804	-91.70
19.2991	-87.17
19.3179	-86.75
19.3366	-91.11
19.3554	-95.38
19.3741	-103.64
19.3928	-94.43
19.4116	-108.21
19.4303	-102.84
19.4490	-97.39
19.4678	-98.42
19.4865	-91.64
19.5052	-95.51
19.5240	-100.84
19.5427	-99.41
19.5615	-89.63
19.5802	-91.05
19.5989	-99.03
19.6177	-92.00
19.6364	-101.05
19.6551	-100.15
19.6739	-108.80
19.6926	-95.88
19.7114	-89.48
19.7301	-93.38
19.7488	-96.30
19.7676	-90.02
19.7863	-99.09
19.8050	-95.23
19.8238	-90.52
19.8425	-93.66
19.8613	-101.09
19.8800	-91.92
19.8987	-91.16
19.9175	-92.26
19.9362	-93.16
19.9549	-95.71
19.9737	-94.93
19.9924	-103.42
20.0111	-99.27
20.0299	-94.84
20.0486	-105.85
20.0674	-101.10
20.0861	-90.89
20.1048	-87.01
20.1236	-92.52
20.1423	-104.26
20.1610	-99.14
20.1798	-92.08
20.1985	-95.24
20.2173	-94.02
20.2360	-107.22
20.2547	-101.53
20.2735	-104.94
20.2922	-101.13
20.3109	-100.85
20.3297	-94.34
20.3484	-89.80
20.3672	-91.10
20.3859	-91.61
20.4046	-93.38
20.4234	-102.06
20.4421	-93.65
20.4608	-97.86
20.4796	-96.22
20.4983	-89.66
20.5170	-93.78
20.5358	-100.82
20.5545	-92.08
20.5733	-92.02
20.5920	-110.90
20.6107	-106.05
20.6295	-98.44
20.6482	-97.51
20.6669	-105.69
20.6857	-112.54
20.7044	-99.79
20.7232	-100.77
20.7419	-105.48
20.7606	-99.60
20.7794	-90.08
20.7981	-88.56
20.8168	-95.25
20.8356	-101.85
20.8543	-110.26
20.8730	-105.90
20.8918	-94.97
20.9105	-94.69
20.9293	-101.26
20.9480	-107.47
20.9667	-95.82
20.9855	-88.61
21.0042	-91.15
21.0229	-96.73
21.0417	-93.33
21.0604	-95.42
21.0792	-99.19
21.0979	-102.37
21.1166	-97.30
21.1354	-99.88
21.1541	-94.11
21.1728	-90.90
21.1916	-92.04
21.2103	-98.82
21.2291	-109.03
21.2478	-94.06
21.2665	-94.77
21.2853	-101.87
21.3040	-106.97
21.3227	-98.21
21.3415	-98.82
21.3602	-102.89
21.3789	-100.96
21.3977	-103.09
21.4164	-101.99
21.4352	-109.38
21.4539	-98.92
21.4726	-93.61
21.4914	-95.68
21.5101	-111.18
21.5288	-99.84
21.5476	-99.32
21.5663	-99.98
21.5851	-111.38
21.6038	-101.30
21.6225	-96.19
21.6413	-96.18
21.6600	-98.49
21.6787	-92.61
21.6975	-97.51
21.7162	-106.64
21.7350	-102.55
21.7537	-113.22
21.7724	-97.56
21.7912	-99.20
21.8099	-104.89
21.8286	-110.59
21.8474	-104.55
21.8661	-98.62
21.8848	-99.28
21.9036	-97.39
21.9223	-99.31
21.9411	-103.89
21.9598	-99.99
21.9785	-96.54
21.9973	-99.10
22.0160	-98.08
22.0347	-96.25
22.0535	-100.21
22.0722	-110.23
22.0910	-108.13
22.1097	-98.18
22.1284	-96.07
22.1472	-93.62
22.1659	-96.67
22.1846	-92.23
22.2034	-91.69
22.2221	-93.15
22.2409	-106.87
22.2596	-93.96
22.2783	-96.69
22.2971	-98.88
22.3158	-103.34
22.3345	-114.51
22.3533	-98.71
22.3720	-98.79
22.3907	-104.81
22.4095	-99.83
22.4282	-92.75
22.4470	-94.00
22.4657	-90.68
22.4844	-96.75
22.5032	-95.81
22.5219	-94.52
22.5406	-97.59
22.5594	-99.48
22.5781	-107.23
22.5969	-104.30
22.6156	-108.23
22.6343	-98.78
22.6531	-104.62
22.6718	-102.53
22.6905	-103.19
22.7093	-100.01
22.7280	-107.05
22.7468	-115.84
22.7655	-103.29
22.7842	-99.75
22.8030	-97.38
22.8217	-98.83
22.8404	-110.85
22.8592	-109.07
22.8779	-98.60
22.8966	-97.08
22.9154	-98.84
22.9341	-102.36
22.9529	-99.32
22.9716	-93.50
22.9903	-95.83
23.0091	-104.85
23.0278	-99.57
23.0465	-101.90
23.0653	-99.23
23.0840	-94.34
23.1028	-91.32
23.1215	-93.02
23.1402	-108.30
23.1590	-97.17
23.1777	-97.08
23.1964	-100.21
23.2152	-105.79
23.2339	-111.44
23.2527	-94.89
23.2714	-102.79
23.2901	-102.15
23.3089	-100.02
23.3276	-108.66
23.3463	-99.66
23.3651	-100.25
23.3838	-100.95
23.4025	-98.43
23.4213	-106.17
23.4400	-110.54
23.4588	-102.65
23.4775	-97.59
23.4962	-101.23
23.5150	-92.73
23.5337	-91.43
23.5524	-99.11
23.5712	-98.24
23.5899	-95.28
23.6087	-105.06
23.6274	-96.06
23.6461	-105.08
23.6649	-97.45
23.6836	-99.59
23.7023	-91.15
23.7211	-95.83
23.7398	-95.58
23.7586	-93.17
23.7773	-95.10
23.7960	-104.41
23.8148	-97.12
23.8335	-94.60
23.8522	-105.71
23.8710	-105.63
23.8897	-111.08
23.9084	-93.84
23.9272	-91.91
23.9459	-90.27
23.9647	-93.47
23.9834	-96.26
24.0021	-108.80
24.0209	-99.05
24.0396	-96.01
24.0583	-106.16
24.0771	-96.54
24.0958	-104.29
24.1146	-105.79
24.1333	-97.76
24.1520	-90.42
24.1708	-85.60
24.1895	-84.94
24.2082	-87.83
24.2270	-100.47
24.2457	-98.29
24.2645	-97.19
24.2832	-105.66
24.3019	-108.69
24.3207	-104.94
24.3394	-100.41
24.3581	-96.02
24.3769	-95.50
24.3956	-95.06
24.4143	-97.63
24.4331	-101.77
24.4518	-94.92
24.4706	-94.08
24.4893	-90.13
24.5080	-92.13
24.5268	-98.55
24.5455	-98.20
24.5642	-102.87
24.5830	-105.55
24.6017	-101.10
24.6205	-95.25
24.6392	-101.22
24.6579	-95.72
24.6767	-95.83
24.6954	-91.99
24.7141	-101.20
24.7329	-87.12
24.7516	-93.19
24.7704	-91.47
24.7891	-107.03
24.8078	-96.59
24.8266	-94.64
24.8453	-98.20
24.8640	-97.44
24.8828	-95.32
24.9015	-107.07
24.9202	-93.95
24.9390	-85.96
24.9577	-86.03
24.9765	-81.92
24.9952	-80.26
25.0139	-81.38
25.0327	-94.70
25.0514	-88.29
25.0701	-85.58
25.0889	-87.91
25.1076	-88.79
25.1264	-87.53
25.1451	-83.64
25.1638	-102.21
25.1826	-90.32
25.2013	-91.74
25.2200	-98.05
25.2388	-100.26
25.2575	-97.31
25.2763	-95.78
25.2950	-95.53
25.3137	-94.90
25.3325	-109.04
25.3512	-100.86
25.3699	-95.50
25.3887	-98.60
25.4074	-101.53
25.4261	-94.76
25.4449	-94.30
25.4636	-104.64
25.4824	-105.09
25.5011	-100.01
25.5198	-106.35
25.5386	-102.24
25.5573	-97.27
25.5760	-96.86
25.5948	-109.14
25.6135	-91.31
25.6323	-95.83
25.6510	-95.66
25.6697	-94.11
25.6885	-91.31
25.7072	-93.64
25.7259	-92.15
25.7447	-88.70
25.7634	-86.49
25.7822	-98.78
25.8009	-87.39
25.8196	-84.90
25.8384	-84.85
25.8571	-88.35
25.8758	-87.46
25.8946	-83.68
25.9133	-99.00
25.9320	-92.34
25.9508	-92.34
25.9695	-86.70
25.9883	-90.65
26.0070	-91.61
26.0257	-93.83
26.0445	-92.27
26.0632	-89.55
26.0819	-105.39
26.1007	-96.05
26.1194	-96.80
26.1382	-93.74
26.1569	-100.10
26.1756	-103.62
26.1944	-97.00
26.2131	-125.60
26.2318	-95.26
26.2506	-93.30
26.2693	-101.09
26.2881	-119.31
26.3068	-102.69
26.3255	-97.29
26.3443	-96.93
26.3630	-95.13
26.3817	-95.71
26.4005	-98.90
26.4192	-97.65
26.4379	-90.75
26.4567	-99.62
26.4754	-96.47
26.4942	-96.62
26.5129	-95.45
26.5316	-93.46
26.5504	-100.85
26.5691	-95.74
26.5878	-100.07
26.6066	-103.08
26.6253	-111.12
26.6441	-98.71
26.6628	-100.89
26.6815	-90.83
26.7003	-95.42
26.7190	-90.87
26.7377	-99.41
26.7565	-96.32
26.7752	-90.20
26.7940	-101.73
26.8127	-90.41
26.8314	-100.00
26.8502	-94.56
26.8689	-93.84
26.8876	-94.28
26.9064	-90.60
26.9251	-108.03
26.9438	-93.10
26.9626	-101.87
26.9813	-95.42
27.0001	-104.04
27.0188	-107.18
27.0375	-101.25
27.0563	-107.83
27.0750	-94.67
27.0937	-101.15
27.1125	-98.89
27.1312	-100.05
27.1500	-102.64
27.1687	-96.64
27.1874	-91.48
27.2062	-96.99
27.2249	-106.92
27.2436	-96.28
27.2624	-100.56
27.2811	-99.69
27.2999	-98.92
27.3186	-98.96
27.3373	-100.34
27.3561	-103.81
27.3748	-95.29
27.3935	-94.59
27.4123	-94.19
27.4310	-96.40
27.4497	-101.69
27.4685	-109.19
27.4872	-100.25
27.5060	-104.25
27.5247	-101.39
27.5434	-96.68
27.5622	-94.17
27.5809	-104.42
27.5996	-100.33
27.6184	-99.41
27.6371	-98.48
27.6559	-92.66
27.6746	-96.53
27.6933	-97.85
27.7121	-99.03
27.7308	-99.30
27.7495	-99.21
27.7683	-98.66
27.7870	-92.11
27.8058	-103.98
27.8245	-98.15
27.8432	-97.27
27.8620	-90.11
27.8807	-90.05
27.8994	-95.66
27.9182	-104.34
27.9369	-107.29
27.9556	-99.48
27.9744	-113.80
27.9931	-94.11
28.0119	-101.50
28.0306	-94.97
28.0493	-100.31
28.0681	-100.18
28.0868	-93.25
28.1055	-92.03


==> Figures/measurements/2spheres/20_doublesphere_tt_qmo.txt <==
ttdeg	pathm
0	-0.0744
1	-0.0946
2	-0.1148
3	-0.1351
4	-0.1554
5	-0.1758
6	-0.1961
7	-0.2164
8	-0.2368
9	-0.2571
10	-0.2774
11	-0.2977
12	-0.3180
13	-0.3383
14	-0.3585
15	-0.3786
16	-0.3987
17	-0.4188
18	-0.4388
19	-0.4587
20	-0.4785
21	-0.4983
22	-0.5179
23	-0.5375
24	-0.5570
25	-0.5763
26	-0.5955
27	-0.6146
28	-0.6336
29	-0.6524
30	-0.6710
31	-0.6895
32	-0.7079
33	-0.7260
34	-0.7440
35	-0.7618
36	-0.7794
37	-0.7968
38	-0.8140
39	-0.8310
40	-0.8477
41	-0.8643
42	-0.8805
43	-0.8966
44	-0.9124
45	-0.9279
46	-0.9431
47	-0.9581
48	-0.9728
49	-0.9872
50	-1.0013
51	-1.0152
52	-1.0287
53	-1.0418
54	-1.0547
55	-1.0672
56	-1.0794
57	-1.0913
58	-1.1028
59	-1.1140
60	-1.1248
61	-1.1352
62	-1.1453
63	-1.1550
64	-1.1643
65	-1.1732
66	-1.1817
67	-1.1898
68	-1.1976
69	-1.2049
70	-1.2118
71	-1.2183
72	-1.2244
73	-1.2301
74	-1.2353
75	-1.2401
76	-1.2445
77	-1.2485
78	-1.2520
79	-1.2551
80	-1.2577
81	-1.2599
82	-1.2617
83	-1.2630
84	-1.2639
85	-1.2644
86	-1.2644
87	-1.2639
88	-1.2630
89	-1.2617
90	-1.2599
91	-1.2577
92	-1.2551
93	-1.2520
94	-1.2485
95	-1.2445
96	-1.2401
97	-1.2353
98	-1.2301
99	-1.2244
100	-1.2183
101	-1.2118
102	-1.2049
103	-1.1976
104	-1.1898
105	-1.1817
106	-1.1732
107	-1.1643
108	-1.1550
109	-1.1453
110	-1.1352
111	-1.1248
112	-1.1140
113	-1.1028
114	-1.0913
115	-1.0794
116	-1.0672
117	-1.0547
118	-1.0418
119	-1.0287
120	-1.0152
121	-1.0013
122	-0.9872
123	-0.9728
124	-0.9581
125	-0.9431
126	-0.9279
127	-0.9124
128	-0.8966
129	-0.8805
130	-0.8643
131	-0.8477
132	-0.8310
133	-0.8140
134	-0.7968
135	-0.7794
136	-0.7618
137	-0.7440
138	-0.7260
139	-0.7079
140	-0.6895
141	-0.6710
142	-0.6524
143	-0.6336
144	-0.6146
145	-0.5955
146	-0.5763
147	-0.5570
148	-0.5375
149	-0.5179
150	-0.4983
151	-0.4785
152	-0.4587
153	-0.4388
154	-0.4188
155	-0.3987
156	-0.3786
157	-0.3585
158	-0.3383
159	-0.3180
160	-0.2977
161	-0.2774
162	-0.2571
163	-0.2368
164	-0.2164
165	-0.1961
166	-0.1758
167	-0.1554
168	-0.1351
169	-0.1148
170	-0.0946
171	-0.0744
172	-0.0542
173	-0.0341
174	-0.0140
175	0.0060
176	0.0260
177	0.0458
178	0.0656
179	0.0854
180	0.1050
181	0.1246
182	0.1440
183	0.1634
184	0.1826
185	0.2017
186	0.2208
187	0.2397
188	0.2584
189	0.2771
190	0.2956
191	0.3140
192	0.3322
193	0.3503
194	0.3683
195	0.3860
196	0.4037
197	0.4211
198	0.4384
199	0.4555
200	0.4725
201	0.4893
202	0.5058
203	0.5222
204	0.5385
205	0.5545
206	0.5703
207	0.5859
208	0.6013
209	0.6166
210	0.6316
211	0.6464
212	0.6609
213	0.6753
214	0.6894
215	0.7033
216	0.7170
217	0.7305
218	0.7437
219	0.7567
220	0.7694
221	0.7819
222	0.7942
223	0.8062
224	0.8180
225	0.8295
226	0.8408
227	0.8518
228	0.8626
229	0.8731
230	0.8833
231	0.8933
232	0.9030
233	0.9125
234	0.9216
235	0.9306
236	0.9392
237	0.9476
238	0.9557
239	0.9635
240	0.9710
241	0.9783
242	0.9853
243	0.9920
244	0.9984
245	1.0045
246	1.0103
247	1.0159
248	1.0212
249	1.0262
250	1.0309
251	1.0353
252	1.0394
253	1.0432
254	1.0468
255	1.0500
256	1.0530
257	1.0556
258	1.0580
259	1.0600
260	1.0618
261	1.0633
262	1.0645
263	1.0654
264	1.0660
265	1.0663
266	1.0663
267	1.0660
268	1.0654
269	1.0645
270	1.0633
271	1.0618
272	1.0600
273	1.0580
274	1.0556
275	1.0530
276	1.0500
277	1.0468
278	1.0432
279	1.0394
280	1.0353
281	1.0309
282	1.0262
283	1.0212
284	1.0159
285	1.0103
286	1.0045
287	0.9984
288	0.9920
289	0.9853
290	0.9783
291	0.9710
292	0.9635
293	0.9557
294	0.9476
295	0.9392
296	0.9306
297	0.9216
298	0.9125
299	0.9030
300	0.8933
301	0.8833
302	0.8731
303	0.8626
304	0.8518
305	0.8408
306	0.8295
307	0.8180
308	0.8062
309	0.7942
310	0.7819
311	0.7694
312	0.7567
313	0.7437
314	0.7305
315	0.7170
316	0.7033
317	0.6894
318	0.6753
319	0.6609
320	0.6464
321	0.6316
322	0.6166
323	0.6013
324	0.5859
325	0.5703
326	0.5545
327	0.5385
328	0.5222
329	0.5058
330	0.4893
331	0.4725
332	0.4555
333	0.4384
334	0.4211
335	0.4037
336	0.3860
337	0.3683
338	0.3503
339	0.3322
340	0.3140
341	0.2956
342	0.2771
343	0.2584
344	0.2397
345	0.2208
346	0.2017
347	0.1826
348	0.1634
349	0.1440
350	0.1246
351	0.1050
352	0.0854
353	0.0656
354	0.0458
355	0.0260
356	0.0060
357	-0.0140
358	-0.0341
359	-0.0542
360	-0.0744


==> Figures/measurements/antenna/antenna_pattern_CTIA0710.txt <==
angle	AML_FF	MVG_FF	MVG_NF	BiRa_NF
-115	-23.60447783	nan	nan	-24.40662861
-114	-23.28933756	nan	nan	-23.65517235
-113	-22.95849239	nan	nan	-23.54835129
-112	-22.85641138	nan	nan	-24.01248455
-111	-22.54521606	nan	nan	-23.31685543
-110	-22.22203883	-20.53892393	-23.72136773	-22.83068275
-109	-21.77521864	-19.08896111	-21.76657147	-23.2784214
-108	-21.60183426	-18.20215252	-22.44035978	-22.66802311
-107	-21.35119831	-17.80541535	-20.99803245	-22.06920815
-106	-21.2268054	-17.76863595	-21.57650332	-21.52249718
-105	-21.02855344	-17.89481747	-21.4033395	-21.62246323
-104	-21.0101326	-17.96054048	-21.54368389	-21.28435421
-103	-20.93385005	-17.84295436	-20.5951045	-20.4091301
-102	-20.90434978	-17.60542116	-21.05704512	-20.90708256
-101	-20.95698246	-17.40151826	-20.2075233	-21.61063194
-100	-20.99212116	-17.31953622	-22.69001858	-21.49002647
-99	-20.84915202	-17.31330921	-20.89925621	-20.70984459
-98	-20.54745375	-17.23032846	-21.11457694	-21.19525242
-97	-20.08929832	-16.93326922	-19.97559858	-20.99991226
-96	-19.66965181	-16.43573797	-20.5962541	-20.79010963
-95	-19.34391625	-15.88749237	-20.72218671	-20.00198841
-94	-19.13961328	-15.44205089	-19.14524058	-19.87148571
-93	-18.87688008	-15.17347327	-18.8875157	-19.38183451
-92	-18.73345827	-15.07174803	-19.1352953	-19.16692638
-91	-18.51496511	-15.07120054	-18.16392169	-18.59004402
-90	-18.25928937	-15.09207876	-17.66764536	-18.61268997
-89	-18.21605368	-15.08514989	-18.43288468	-18.4239645
-88	-18.18677464	-15.0521658	-18.2582084	-18.14745378
-87	-18.15715892	-15.02324425	-18.22604858	-18.24016476
-86	-18.14773694	-15.01217286	-17.69970132	-18.2239809
-85	-18.06858276	-14.98750482	-17.84696458	-18.49976683
-84	-17.86955203	-14.88258048	-18.22744238	-18.38864422
-83	-17.61845112	-14.64462717	-17.72637322	-18.25223303
-82	-17.38205815	-14.28583761	-17.3496071	-17.99352598
-81	-17.09648373	-13.88320854	-17.50938365	-17.58407879
-80	-16.9673105	-13.5292586	-16.55359178	-17.31098509
-79	-16.83057066	-13.28418736	-16.62530527	-17.14215231
-78	-16.75891163	-13.15584617	-16.25637456	-16.74124622
-77	-16.5648918	-13.10206847	-16.53763792	-16.51479197
-76	-16.29925181	-13.04988054	-16.40738463	-16.42017651
-75	-16.01703085	-12.93114243	-16.086836	-16.23038292
-74	-15.64031243	-12.72003254	-15.99037665	-16.11140728
-73	-15.42269858	-12.44252639	-15.84505156	-15.83528471
-72	-15.28737571	-12.14957043	-15.43061333	-15.50662899
-71	-15.16616435	-11.88135286	-15.30679303	-15.39906502
-70	-14.98176118	-11.64938138	-14.65333869	-15.31945324
-69	-14.7860428	-11.44026884	-14.87998558	-15.03614831
-68	-14.44597073	-11.23253429	-14.42695625	-14.70888233
-67	-14.25648395	-11.01480372	-14.21452463	-14.58081579
-66	-14.00634864	-10.79426262	-13.98361795	-14.371737
-65	-13.88159897	-10.59084682	-13.3570686	-14.16448665
-64	-13.73709041	-10.42281346	-13.6677284	-13.96980953
-63	-13.55335658	-10.29349154	-13.69804509	-13.8075192
-62	-13.38338955	-10.18584434	-13.53114005	-13.70392847
-61	-13.20746493	-10.06736621	-13.23542384	-13.51690269
-60	-12.97470037	-9.90452112	-12.74010896	-13.29179657
-59	-12.71510106	-9.680372894	-12.99616298	-13.04668391
-58	-12.52455738	-9.403927769	-12.69713282	-12.82511103
-57	-12.29072601	-9.104027086	-12.43388218	-12.62403107
-56	-12.05019846	-8.813030232	-12.25235857	-12.30284154
-55	-11.79547125	-8.551795895	-11.53147569	-11.99606982
-54	-11.57040489	-8.322926721	-11.73585805	-11.7875196
-53	-11.3610918	-8.112720308	-11.27511321	-11.52868064
-52	-11.07879222	-7.899312217	-11.06967664	-11.27324241
-51	-10.76390557	-7.663327998	-10.75645724	-10.92919379
-50	-10.48223188	-7.396316693	-10.60526321	-10.68152189
-49	-10.17111318	-7.102957136	-10.25181326	-10.46696448
-48	-9.854582346	-6.79670383	-10.07097147	-10.19524813
-47	-9.551203165	-6.492451372	-9.81520971	-9.845527887
-46	-9.311352582	-6.20053822	-9.561255709	-9.566676617
-45	-9.036309717	-5.924345884	-9.057131925	-9.344450951
-44	-8.745076247	-5.661445053	-8.892740376	-9.085504055
-43	-8.520583315	-5.406951994	-8.453524308	-8.847905874
-42	-8.255227033	-5.157255469	-8.128220243	-8.506591797
-41	-7.999855425	-4.912333995	-8.045571079	-8.201683044
-40	-7.74297546	-4.675657015	-8.00701131	-7.962139606
-39	-7.490070994	-4.451967869	-7.71997288	-7.653744698
-38	-7.238920509	-4.244307698	-7.37561005	-7.367474079
-37	-7.009627191	-4.051821382	-7.113841504	-7.22569418
-36	-6.762902316	-3.869291183	-6.99732083	-7.103703976
-35	-6.558391869	-3.688496198	-6.824756114	-6.893388748
-34	-6.359643627	-3.500776993	-6.626889551	-6.614727497
-33	-6.148727006	-3.299743808	-6.296076294	-6.295312405
-32	-5.957973784	-3.083019363	-6.229520926	-6.080624104
-31	-5.755090189	-2.852336849	-6.109351773	-5.980792046
-30	-5.551693405	-2.612069405	-5.477771914	-5.792536736
-29	-5.33879059	-2.366945475	-5.475933365	-5.517904282
-28	-5.078849901	-2.119950494	-5.388334839	-5.227669239
-27	-4.861336541	-1.871193388	-4.963993999	-5.004393101
-26	-4.601392696	-1.618042935	-4.703301509	-4.774621964
-25	-4.350633911	-1.356352676	-4.550135443	-4.538537979
-24	-4.096887855	-1.082242609	-4.133703808	-4.277375221
-23	-3.8300799	-0.793773509	-3.951468236	-3.898407936
-22	-3.54418078	-0.491960787	-3.65224859	-3.627101898
-21	-3.282177681	-0.180865591	-3.379978626	-3.431834221
-20	-2.993203576	0.13316784	-3.012138161	-3.13640976
-19	-2.700749998	0.442815652	-2.804541092	-2.777741432
-18	-2.439049466	0.741201115	-2.50314245	-2.492121696
-17	-2.170793596	1.023051801	-2.214839649	-2.285763741
-16	-1.896318432	1.285318248	-1.988416694	-2.026925087
-15	-1.625683222	1.527168684	-1.670325605	-1.711716652
-14	-1.409987352	1.749461949	-1.512951602	-1.50532341
-13	-1.196081237	1.953930351	-1.257055271	-1.300308228
-12	-1.003216392	2.14233584	-1.123546478	-1.056913376
-11	-0.829139048	2.315805558	-0.961528139	-0.955263138
-10	-0.65708222	2.474458701	-0.707489702	-0.726648331
-9	-0.531664392	2.617357958	-0.797749546	-0.62353611
-8	-0.407056761	2.742764325	-0.502256036	-0.497533798
-7	-0.307367702	2.848617367	-0.517314873	-0.386156082
-6	-0.22550662	2.933094276	-0.407899129	-0.288003922
-5	-0.167421599	2.995059787	-0.281805629	-0.259633064
-4	-0.10301912	3.034260526	-0.161674229	-0.141366959
-3	-0.034408899	3.051248629	-0.132962495	-0.136606216
-2	-0.002536393	3.047170348	-0.122602677	-0.099245071
-1	-0.004969513	3.023617962	-0.016510399	-0.028699875
0	-0.004740606	2.982656804	0	-0.13483429
1	-0.020269559	2.926951376	-0.106649579	0
2	-0.049898376	2.859762587	-0.253061763	-0.079544067
3	-0.097142405	2.784599346	-0.313678296	-0.150302887
4	-0.221818661	2.704499288	-0.316639708	-0.182188034
5	-0.296734285	2.621168826	-0.513477421	-0.33658886
6	-0.386612156	2.534356717	-0.612666785	-0.394685745
7	-0.506569528	2.441761575	-0.751016392	-0.516314507
8	-0.636068031	2.339531438	-0.765607601	-0.642011642
9	-0.797144468	2.22316562	-1.057110109	-0.803736687
10	-0.95984557	2.088512628	-1.079367082	-0.924043655
11	-1.149577014	1.932588945	-1.306813763	-1.204343796
12	-1.362551527	1.754051495	-1.556583146	-1.347942352
13	-1.579343309	1.553275622	-1.656631658	-1.626176834
14	-1.810810751	1.332099038	-1.981472917	-1.866382599
15	-2.050239404	1.093383735	-2.049967305	-2.061491966
16	-2.291091064	0.84059384	-2.540356011	-2.376804352
17	-2.541169679	0.577547764	-2.676570881	-2.671836853
18	-2.794795697	0.30837553	-3.024644677	-2.856874466
19	-3.056011604	0.037561093	-3.200943475	-3.104976654
20	-3.301960231	-0.230130705	-3.408982778	-3.400915146
21	-3.526237266	-0.490001976	-3.710271109	-3.66226387
22	-3.76341924	-0.738070942	-4.007329954	-3.827466011
23	-3.998644221	-0.971895904	-4.197135121	-4.052306652
24	-4.203135101	-1.191328082	-4.294201771	-4.361031532
25	-4.424837233	-1.398886831	-4.761119401	-4.557814121
26	-4.632197342	-1.599481288	-4.803645022	-4.757613182
27	-4.853958889	-1.799365846	-4.999243522	-4.935875893
28	-5.065868533	-2.004498483	-5.370272854	-5.119142532
29	-5.290767958	-2.218758531	-5.376562877	-5.381356239
30	-5.499560938	-2.4426321	-5.413924134	-5.660652161
31	-5.72340453	-2.67291852	-6.094810966	-5.847482204
32	-5.941982286	-2.903757839	-6.136707876	-5.977189064
33	-6.1905792	-3.12885485	-6.269944533	-6.227796555
34	-6.433981175	-3.344242246	-6.665983126	-6.572759628
35	-6.656819891	-3.550493141	-6.904225218	-6.871985912
36	-6.898972539	-3.753305173	-6.959492877	-7.086578369
37	-7.17460361	-3.962014522	-7.209888324	-7.253457069
38	-7.458501641	-4.186566863	-7.540413373	-7.473444939
39	-7.72676693	-4.434189373	-7.953909134	-7.803049326
40	-8.036727788	-4.70712372	-8.234870151	-8.152722597
41	-8.311324137	-5.002365655	-8.284184262	-8.455360889
42	-8.638543291	-5.313601678	-8.47034378	-8.806866884
43	-8.948352833	-5.634547327	-8.8451567	-9.177825689
44	-9.238352225	-5.961956244	-9.445505935	-9.493690252
45	-9.517593374	-6.296336229	-9.688349708	-9.827518821
46	-9.851195756	-6.639380679	-10.15950893	-10.07381558
47	-10.15183952	-6.988915322	-10.42061569	-10.42700851
48	-10.41952088	-7.333813123	-10.69039907	-10.78800493
49	-10.70458894	-7.652306466	-10.9067817	-11.04323834
50	-10.96882674	-7.917012873	-11.15674945	-11.23334408
51	-11.14268218	-8.107269726	-11.32845333	-11.38685551
52	-11.38076769	-8.223207211	-11.5273252	-11.60644303
53	-11.52589276	-8.291384082	-11.65811479	-11.73634914
54	-11.72921801	-8.356561445	-11.8630979	-11.85655262
55	-11.84606256	-8.464934796	-11.53568363	-11.95768365
56	-12.00157482	-8.648426594	-12.18962645	-12.197469
57	-12.24624605	-8.915308672	-12.32724733	-12.48487979
58	-12.53516124	-9.248006767	-12.61596222	-12.74516726
59	-12.87626651	-9.608878858	-12.99653107	-13.06101918
60	-13.22906293	-9.955385365	-12.98061273	-13.52650082
61	-13.61108521	-10.26128484	-13.7375699	-13.97076964
62	-14.0378109	-10.53145636	-14.2369386	-14.40809631
63	-14.51479956	-10.79770593	-14.63725879	-14.71183014
64	-14.89226324	-11.09719646	-14.49911129	-15.01662374
65	-15.19758859	-11.44716518	-14.39893814	-15.2597661
66	-15.37538837	-11.82796127	-14.93524992	-15.493999
67	-15.61926239	-12.18242388	-15.42555106	-15.68029165
68	-15.7405192	-12.43985359	-15.57066401	-15.76106977
69	-15.8796528	-12.5611979	-16.00339763	-15.95371103
70	-15.86335488	-12.57211314	-15.54448715	-16.03347158
71	-15.91339861	-12.54902144	-15.95432384	-15.90874815
72	-15.8492743	-12.57249032	-15.87027558	-15.85495138
73	-15.83438212	-12.68863698	-16.16205769	-16.00622511
74	-15.93378748	-12.89523664	-16.1718734	-16.18240404
75	-16.15123879	-13.14892627	-16.30116264	-16.36863852
76	-16.4138169	-13.39051073	-16.66658713	-16.67576122
77	-16.7409294	-13.58184589	-16.77203628	-16.80908155
78	-17.25195742	-13.73130271	-16.76023066	-17.11319637
79	-17.64132332	-13.88493669	-17.30944052	-17.69172049
80	-18.0207705	-14.0917608	-17.07855188	-17.89164257
81	-18.37797027	-14.3721198	-18.26427298	-18.05484915
82	-18.80287805	-14.70716364	-17.86688367	-18.54282808
83	-19.01257236	-15.05274953	-18.27127143	-18.93691158
84	-19.10440064	-15.37211223	-18.76189064	-19.24255562
85	-19.17081005	-15.66586887	-18.98652571	-19.6204915
86	-19.10778692	-15.9697882	-18.92265035	-19.60531378
87	-19.0999637	-16.31511384	-19.59335176	-19.94290638
88	-19.09425232	-16.67776027	-20.11111332	-19.93835068
89	-19.27278115	-16.95424553	-20.42230228	-20.16413975
90	-19.39004323	-17.01005554	-19.56581782	-20.20367241
91	-19.65796029	-16.80164428	-19.90832809	-19.78098965
92	-19.89329087	-16.4408691	-20.28170803	-19.80443573
93	-20.16962277	-16.10903779	-19.54333491	-19.5552969
94	-20.43514409	-15.9400359	-19.23605854	-19.53920984
95	-20.66635257	-15.97504368	-20.59019095	-19.33138371
96	-20.81926279	-16.16926927	-19.96229812	-20.06042004
97	-20.99828449	-16.42717443	-19.42417249	-20.37071705
98	-21.333447	-16.67086823	-20.47458124	-21.07286644
99	-21.31032947	-16.9126128	-20.7387391	-21.09130764
100	-21.54543738	-17.25883581	-22.87606262	-22.60802174
101	-21.48734891	-17.83374608	-21.60146739	-23.75847435
102	-21.43004573	-18.67685976	-22.98184815	-23.31974316
103	-21.44817439	-19.62753844	-23.09212951	-22.90493774
104	-21.59694923	-20.25722738	-24.58517944	-23.77544308
105	-21.90313077	-20.1891022	-23.43179196	-23.55853271
106	-22.14651725	-19.63844146	-23.74617303	-22.65960979
107	-22.33606693	-19.14764702	-22.24408441	-22.65855026
108	-22.52653967	-19.08285081	-23.1419389	-22.24501991
109	-22.65403744	-19.6019022	-21.55205944	-22.06531334
110	-22.63010119	-20.76168795	-22.39224715	-21.30733871
111	-22.41499302	nan	nan	-21.27287674
112	-22.29778359	nan	nan	-21.69150829
113	-22.08454468	nan	nan	-21.24996567
114	-21.92334907	nan	nan	-21.43144417
115	-21.96337762	nan	nan	-22.16868591


==> Figures/measurements/antenna/max_gain_CTIA0710.txt <==
f	AML	BiRa	MVG	Datasheet
0.8	5.09835907746663	5.14054107666016	4.87293651280462	4.57
0.9	5.36464865802397	5.43570709228516	7.55670944085997	4.24
1	4.55984013684481	5.49848079681396	6.78560589350254	5.68
1.1	4.30097106083116	6.63407421112061	6.71640153322847	6.02
1.2	7.35124492674708	7.61240863800049	6.81387794271224	6.46
1.3	8.02604260893788	8.71188926696777	9.51841189997933	7.71
1.4	6.79418940451792	6.68953132629395	7.7714240917646	7.19
1.5	5.13806338416144	5.46034097671509	6.89698180569109	6.04
1.6	5.31841242302131	5.14912891387939	6.03282107331193	5.56
1.7	5.58342317517429	5.4214391708374	5.08155857647339	5.85
1.8	5.89115364933963	6.50713539123535	6.11063819095958	6.1
1.9	6.9282920582648	7.66569328308105	7.07273025320361	6.84
2	7.64478231038855	7.50873947143555	7.66356312735425	7.58
2.1	8.0998351476456	7.30490589141846	7.74051254146654	7.88
2.2	8.08691622639521	7.91270446777344	7.87518565009815	7.92
2.3	7.71164772765601	7.88061857223511	7.9008136786967	7.75
2.4	8.13785551482397	8.2503719329834	8.1064122157593	7.87
2.5	8.2713649708675	8.44163417816162	8.13531611995006	7.89
2.6	8.58790778052464	8.63784599304199	8.39312602626263	8.17
2.7	9.1774762295276	8.78207588195801	8.83557128717802	8.57
2.8	9.14768290214454	8.85788536071777	9.13597488905209	8.88
2.9	9.29732298740949	9.17585945129395	9.28562769629274	9.2
3	9.39555034503062	9.36496829986572	9.26786693235174	9.14
3.1	9.62878399698752	9.47480583190918	9.1767852579953	9.35
3.2	9.79676529763536	9.48932838439941	9.4479729789852	9.51
3.3	9.65252975434294	9.5288028717041	9.95316014785826	9.68
3.4	9.68835513158001	9.76620101928711	10.0875256935288	10.05
3.5	9.86096108903056	9.97424793243408	10.3567517697656	10.25
3.6	10.0715846902072	10.0999584197998	10.4252614759862	10.44
3.7	10.4615743176684	10.0793304443359	10.4667156111204	10.38
3.8	10.3462592857162	10.0503425598145	10.6172706820481	10.42
3.9	9.93056063770605	10.0091438293457	10.6257841976594	10.47
4	10.1534249790764	10.2420825958252	10.60501620526	10.5
4.1	10.3996689353875	10.3047904968262	10.6385784931316	10.63
4.2	10.4866052679686	10.3518390655518	11.0012175509709	10.59
4.3	10.4503404826568	10.3819274902344	10.907925295727	10.7
4.4	10.5771489277011	10.4047765731812	10.5625411154351	10.69
4.5	10.6998510728853	10.4428052902222	10.8003900735698	10.67
4.6	10.6631633979292	10.5487117767334	10.5247696645604	10.67
4.7	10.4481566083409	10.6376934051514	10.4613854591379	10.66
4.8	10.4238154620567	10.5663547515869	10.4817061025092	10.71
4.9	10.7000343455801	10.7458877563477	10.6343256644969	10.71
5	11.0683039657423	10.8463649749756	10.5882803549101	10.84
5.1	11.0550078929057	11.0653228759766	10.7451034451263	10.92
5.2	10.9268470883311	10.9214782714844	11.0872608683764	10.94
5.3	11.0616765049645	11.1886672973633	11.0049972399224	11.03
5.4	11.3508017320189	11.434720993042	11.1670912856684	11.07
5.5	11.5071289912824	11.5222263336182	11.3296815915526	11.24
5.6	11.4801224508395	11.474084854126	11.253678134382	11.31
5.7	11.6800174723107	11.8285655975342	11.4575821733843	11.48
5.8	11.636481636741	11.7316064834595	11.4094035255604	11.65
5.9	11.6647089530245	11.9264907836914	11.6912481754588	11.68
6	11.8468510238157	11.7904167175293	11.5864045713022	11.8
6.1	11.948709838218	11.6911640167236	NaN	11.85
6.2	11.9541099454019	11.7136087417603	NaN	11.93
6.3	11.9056484883339	11.7790050506592	NaN	11.94
6.4	11.8487538792767	11.8383359909058	NaN	11.96
6.5	11.9175252967849	11.9525156021118	NaN	12.02
6.6	11.7551618317249	11.7396793365479	NaN	11.99
6.7	11.4741011416616	11.6093111038208	NaN	12.07
6.8	11.7324285264104	11.6873893737793	NaN	12.07
6.9	11.8633814219175	11.6640644073486	NaN	12.1
7	12.0514343625019	11.8691062927246	NaN	12.11
7.1	11.8211619409869	11.7666301727295	NaN	12.13
7.2	11.6820859884263	11.8324851989746	NaN	12.2
7.3	11.6396385022121	11.9805288314819	NaN	12.24
7.4	12.0180202402729	11.9156131744385	NaN	12.3
7.5	12.1495605882732	11.9083232879639	NaN	12.35
7.6	11.8307906944833	11.8456249237061	NaN	12.38
7.7	12.0498277005926	11.7808904647827	NaN	12.42
7.8	12.0511594496355	11.907133102417	NaN	12.42
7.9	12.1386480974321	11.9169063568115	NaN	12.5
8	12.0478364103711	12.0777139663696	NaN	12.51

